Focused Jump-and-Repair Constraint Handling for Fixed-Parameter Tractable Graph Problems Closed Under Induced Subgraphs

Repair operators are often used for constraint handling in constrained combinatorial optimization. We investigate the (1+1)~EA equipped with a tailored jump-and-repair operation that can be used to probabilistically repair infeasible offspring in graph problems. Instead of evolving candidate solutions to the entire graph, we expand the genotype to allow the (1+1)~EA to develop in parallel a feasible solution together with a growing subset of the instance (an induced subgraph). With this approach, we prove that the EA is able to probabilistically simulate an iterative compression process used in classical fixed-parameter algorithmics to obtain a randomized FPT performance guarantee on three NP-hard graph problems. For $k$-VertexCover, we prove that the (1+1) EA using focused jump-and-repair can find a $k$-vertex cover (if one exists) in $O(2^k n^2\log n)$ iterations in expectation. This leads to an exponential (in $k$) improvement over the best-known parameterized bound for evolutionary algorithms on VertexCover. For the $k$-FeedbackVertexSet problem in tournaments, we prove that the EA finds a feasible feedback set in $O(2^kk!n^2\log n)$ iterations in expectation, and for OddCycleTransversal, we prove the optimization time for the EA is $O(3^k k m n^2\log n)$. For the latter two problems, this constitutes the first parameterized result for any evolutionary algorithm. We discuss how to generalize the framework to other parameterized graph problems closed under induced subgraphs and report experimental results that illustrate the behavior of the algorithm on a concrete instance class.

==> data/complete-bipartite-by-k-n100.dat <==
n k med mad
100 3 5576 1468
100 4 7335.5 2350.5
100 5 10892 4682
100 6 17171.5 7847.5
100 7 27305.5 14128.5
100 8 48487 24092


==> data/ea.biclique-by-k-n100.dat <==
n k mean sd count
100 3 1266.5050505051 392.61993809607 99
100 4 1241.19 385.55806844289 100
100 5 1278.45 406.69553735074 100
100 6 1405.03 396.37856751832 100
100 7 1299.01 320.70633834483 100
100 8 1335.03 419.90959717299 100


==> data/ea.biclique-by-k-n20.dat <==
n k mean sd count
20 3 3830.0202020202 25771.242014679 99
20 4 896772.49 8966083.9911794 100
20 5 162.1170212766 64.305195760409 94
20 6 169.39759036145 70.664777122907 83
20 7 157.12658227848 64.037722674599 79
20 8 183.06578947368 76.325327474142 76


==> data/ea.biclique-by-k-n30.dat <==
n k mean sd count
30 3 507.56565656566 2259.4792707009 99
30 4 33892.73 336259.02800932 100
30 5 293.41237113402 110.02459503233 97
30 6 283.78350515464 111.92977958711 97
30 7 302.14432989691 100.38083624489 97
30 8 307.70967741935 110.19149148929 93


==> data/ea.biclique-by-k-n40.dat <==
n k mean sd count
40 3 398.55555555556 144.32780307075 99
40 4 3544182.21 35437896.544676 100
40 5 426.05050505051 127.94030605328 99
40 6 411.59595959596 143.19245784436 99
40 7 426.49473684211 147.85529683373 95
40 8 442.61224489796 149.00761986003 98


==> data/ea.biclique-by-k-n50.dat <==
n k mean sd count
50 3 492.14141414141 151.38853986369 99
50 4 542.51 182.237302006 100
50 5 569.7 189.38606286652 100
50 6 553.22 158.05558285846 100
50 7 572.93 147.54456645675 100
50 8 580.53535353535 164.94571235133 99


==> data/ea.biclique-by-k-n60.dat <==
n k mean sd count
60 3 690.21212121212 242.16086206669 99
60 4 645.25 226.50829471734 100
60 5 660.90909090909 197.22850576917 99
60 6 694.39393939394 214.11516156469 99
60 7 685.8 217.69648039359 100
60 8 732.05 221.71008346738 100


==> data/ea.biclique-by-k-n70.dat <==
n k mean sd count
70 3 808.53535353535 241.64737815674 99
70 4 901.79797979798 296.01837297495 99
70 5 854.09 296.48752149802 100
70 6 855.84 252.92665603557 100
70 7 794.26530612245 207.72481553756 98
70 8 842.75757575758 219.43541148701 99


==> data/ea.biclique-by-k-n80.dat <==
n k mean sd count
80 3 922.12121212121 288.11449937401 99
80 4 972.11 335.59517143563 100
80 5 1025.43 323.82312964476 100
80 6 1003.27 274.06910781514 100
80 7 1006.6161616162 267.43149826965 99
80 8 1016.1818181818 296.85543666622 99


==> data/ea.biclique-by-k-n90.dat <==
n k mean sd count
90 3 1059.8787878788 323.98901696953 99
90 4 1103.101010101 354.29025040153 99
90 5 1127.43 284.07472537338 100
90 6 1119.27 291.75611978902 100
90 7 1147.3 316.47890765405 100
90 8 1263.82 357.87601204887 100


==> data/ea.biclique-by-n-k3.dat <==
n k mean sd count
20 3 3830.0202020202 25771.242014679 99
30 3 503.56 2248.3956404422 100
40 3 395.76 146.29292049125 100
50 3 499.15 166.12952078655 100
60 3 693.63 243.34693424007 100
70 3 810.49 241.21709468377 100
80 3 922.95 286.77546825333 100
90 3 1059.33 322.39526699661 100
100 3 1263.88 391.51300093227 100


==> data/ea.biclique-by-n-k4.dat <==
n k mean sd count
20 4 905829.77777778 9011253.4012204 99
30 4 33892.73 336259.02800932 100
40 4 3544182.21 35437896.544676 100
50 4 542.51 182.237302006 100
60 4 645.25 226.50829471734 100
70 4 901.79797979798 296.01837297495 99
80 4 972.11 335.59517143563 100
90 4 1103.101010101 354.29025040153 99
100 4 1241.19 385.55806844289 100


==> data/ea.biclique-by-n-k5.dat <==
n k mean sd count
20 5 162.75268817204 64.356117900115 93
30 5 293.41237113402 110.02459503233 97
40 5 426.05050505051 127.94030605328 99
50 5 569.7 189.38606286652 100
60 5 660.90909090909 197.22850576917 99
70 5 854.09 296.48752149802 100
80 5 1025.43 323.82312964476 100
90 5 1127.43 284.07472537338 100
100 5 1278.45 406.69553735074 100


==> data/ea.biclique-by-n-k6.dat <==
n k mean sd count
20 6 170.24390243902 70.675149905837 82
30 6 283.78350515464 111.92977958711 97
40 6 411.59595959596 143.19245784436 99
50 6 553.22 158.05558285846 100
60 6 694.39393939394 214.11516156469 99
70 6 855.84 252.92665603557 100
80 6 1003.27 274.06910781514 100
90 6 1119.27 291.75611978902 100
100 6 1405.03 396.37856751832 100


==> data/ea.biclique-by-n-k7.dat <==
n k mean sd count
20 7 157.82051282051 64.152566445558 78
30 7 302.14432989691 100.38083624489 97
40 7 426.49473684211 147.85529683373 95
50 7 572.93 147.54456645675 100
60 7 685.8 217.69648039359 100
70 7 794.26530612245 207.72481553756 98
80 7 1006.6161616162 267.43149826965 99
90 7 1147.3 316.47890765405 100
100 7 1299.01 320.70633834483 100


==> data/ea.biclique-by-n-k8.dat <==
n k mean sd count
20 8 184.17333333333 76.222003869446 75
30 8 307.70967741935 110.19149148929 93
40 8 442.61224489796 149.00761986003 98
50 8 580.53535353535 164.94571235133 99
60 8 732.05 221.71008346738 100
70 8 842.75757575758 219.43541148701 99
80 8 1016.1818181818 296.85543666622 99
90 8 1263.82 357.87601204887 100
100 8 1335.03 419.90959717299 100


==> data/ea.clique-anticlique-by-k-n100.dat <==
n k mean sd count
100 3 1200.9292929293 355.04444253359 99
100 4 1279.22 417.10451128384 100
100 5 1246.6 360.03310734409 100
100 6 1305.98 331.53475311836 100
100 7 1246.74 359.97692462521 100
100 8 1324.28 354.93803926484 100


==> data/ea.clique-anticlique-by-k-n20.dat <==
n k mean sd count
20 3 158.84848484848 73.336429630479 99
20 4 163.6 78.90154970249 100
20 5 183.31 87.300328600397 100
20 6 174.55 74.513692728521 100
20 7 183.61 76.616834265906 100
20 8 195.74 84.908342738901 100


==> data/ea.clique-anticlique-by-k-n30.dat <==
n k mean sd count
30 3 271.18181818182 102.975563144 99
30 4 271.5 94.112387145059 100
30 5 310.09 138.48772654658 100
30 6 289.93 100.80055866047 100
30 7 304.47 103.55766997234 100
30 8 313.19 103.24499596551 100


==> data/ea.clique-anticlique-by-k-n40.dat <==
n k mean sd count
40 3 423.0404040404 147.45790953879 99
40 4 388.26 120.94047454776 100
40 5 414.7 139.89198574889 100
40 6 429.26 139.59143992742 100
40 7 428.41 168.46413130205 100
40 8 464.24 147.862010474 100


==> data/ea.clique-anticlique-by-k-n50.dat <==
n k mean sd count
50 3 495.0404040404 162.54989307474 99
50 4 536.31 171.2160130692 100
50 5 549.9 192.81961528953 100
50 6 562.02 179.51348279461 100
50 7 551.33 164.07863691203 100
50 8 582.87 171.87173130041 100


==> data/ea.clique-anticlique-by-k-n60.dat <==
n k mean sd count
60 3 665.17171717172 207.51892170448 99
60 4 636.74 208.30138518672 100
60 5 657.62 204.35015403602 100
60 6 673.56 206.62669799238 100
60 7 697.11 216.06713766743 100
60 8 749.67 244.42821569177 100


==> data/ea.clique-anticlique-by-k-n70.dat <==
n k mean sd count
70 3 762.82828282828 240.19847407305 99
70 4 860.21 246.3187675605 100
70 5 827.73 233.53220334678 100
70 6 837.09 256.76861788644 100
70 7 858.83 236.41745543069 100
70 8 903.14 245.22403774277 100


==> data/ea.clique-anticlique-by-k-n80.dat <==
n k mean sd count
80 3 933.12121212121 275.33294400718 99
80 4 933.74 268.61566626244 100
80 5 953.43 251.82289972972 100
80 6 982.22 333.30086447927 100
80 7 1043.94 318.59374783824 100
80 8 983.41 275.01012267871 100


==> data/ea.clique-anticlique-by-k-n90.dat <==
n k mean sd count
90 3 1099 323.39269740471 99
90 4 1168.62 370.29676277987 100
90 5 1125.01 349.77428493822 100
90 6 1182.61 374.56441759635 100
90 7 1228.4 299.6269397606 100
90 8 1200.97 382.2582673132 100


==> data/ea.clique-anticlique-by-n-k3.dat <==
n k mean sd count
20 3 158.84848484848 73.336429630479 99
30 3 269.54 103.76132480483 100
40 3 420.03 149.76799937358 100
50 3 505 189.93401299643 100
60 3 668.55 209.21374575812 100
70 3 765.22 240.17609617053 100
80 3 933.95 274.06418827152 100
90 3 1098.08 321.8867571747 100
100 3 1199.14 353.6996106097 100


==> data/ea.clique-anticlique-by-n-k4.dat <==
n k mean sd count
20 4 164.23232323232 79.048012829562 99
30 4 271.5 94.112387145059 100
40 4 388.26 120.94047454776 100
50 4 536.31 171.2160130692 100
60 4 636.74 208.30138518672 100
70 4 860.21 246.3187675605 100
80 4 933.74 268.61566626244 100
90 4 1168.62 370.29676277987 100
100 4 1279.22 417.10451128384 100


==> data/ea.clique-anticlique-by-n-k5.dat <==
n k mean sd count
20 5 184.14141414141 87.345783644254 99
30 5 310.09 138.48772654658 100
40 5 414.7 139.89198574889 100
50 5 549.9 192.81961528953 100
60 5 657.62 204.35015403602 100
70 5 827.73 233.53220334678 100
80 5 953.43 251.82289972972 100
90 5 1125.01 349.77428493822 100
100 5 1246.6 360.03310734409 100


==> data/ea.clique-anticlique-by-n-k6.dat <==
n k mean sd count
20 6 175.30303030303 74.509478173333 99
30 6 289.93 100.80055866047 100
40 6 429.26 139.59143992742 100
50 6 562.02 179.51348279461 100
60 6 673.56 206.62669799238 100
70 6 837.09 256.76861788644 100
80 6 982.22 333.30086447927 100
90 6 1182.61 374.56441759635 100
100 6 1305.98 331.53475311836 100


==> data/ea.clique-anticlique-by-n-k7.dat <==
n k mean sd count
20 7 184.45454545455 76.53747551167 99
30 7 304.47 103.55766997234 100
40 7 428.41 168.46413130205 100
50 7 551.33 164.07863691203 100
60 7 697.11 216.06713766743 100
70 7 858.83 236.41745543069 100
80 7 1043.94 318.59374783824 100
90 7 1228.4 299.6269397606 100
100 7 1246.74 359.97692462521 100


==> data/ea.clique-anticlique-by-n-k8.dat <==
n k mean sd count
20 8 196.65656565657 84.841768883426 99
30 8 313.19 103.24499596551 100
40 8 464.24 147.862010474 100
50 8 582.87 171.87173130041 100
60 8 749.67 244.42821569177 100
70 8 903.14 245.22403774277 100
80 8 983.41 275.01012267871 100
90 8 1200.97 382.2582673132 100
100 8 1324.28 354.93803926484 100


==> data/ea.oliveto-he-yao-10-0.1-ecdf.dat <==
runtime freq
819 .01
1732 .02
2672 .03
3690 .04
4749 .05
5841 .06
6972 .07
8109 .08
9264 .09
10443 .10
11629 .11
12817 .12
14035 .13
15268 .14
16553 .15
17889 .16
19270 .17
20684 .18
22192 .19
23744 .20
25350 .21
27078 .22
28894 .23
30715 .24
32584 .25
34549 .26
182397 .27
587328 .28
1387958 .29
2278205 .30
3565907 .31
4867333 .32
6258378 .33
7797518 .34
9394410 .35
10995179 .36
12696032 .37
14442549 .38
16496403 .39
18591351 .40
20949793 .41
23337595 .42
25942510 .43
28640748 .44
31423885 .45
34323388 .46
37356619 .47
40564997 .48
44446757 .49
48959365 .50
53850252 .51
58843451 .52
63976081 .53
69300900 .54
74652037 .55
80152175 .56
86104615 .57
92616612 .58
99324838 .59
106068508 .60
112886511 .61
119941337 .62
127273260 .63
134654482 .64
142519198 .65
150827050 .66
159200583 .67
167632861 .68
176070785 .69
185206588 .70
194357827 .71
203539865 .72
213246015 .73
223218332 .74
233744478 .75
244308889 .76
255691322 .77
267434243 .78
279363382 .79
291600318 .80
304634837 .81
318189911 .82
333044250 .83
348676764 .84
364354183 .85
380909972 .86
397650485 .87
417639322 .88
438622355 .89
461850928 .90
485906841 .91
512455889 .92
541494842 .93
570996333 .94
601054642 .95
631318328 .96
661947679 .97
695780655 .98
729850543 .99
773451377 1.00


==> data/ea.oliveto-he-yao-10-0.25-ecdf.dat <==
runtime freq
802 .01
1677 .02
2755 .03
3884 .04
5032 .05
6214 .06
7604 .07
9278 .08
10985 .09
1361102154 .09
2744651083 .09
4130204882 .09
5519020154 .09
6921843753 .09
8324739162 .09
9727816870 .09
11133017871 .09
12539685015 .09
13947849321 .09
15356221652 .09
16764820589 .09
18174539713 .09
19584810112 .09
20995539287 .09
22406582092 .09
23818266783 .09
25230095515 .09
26642046771 .09
28054176006 .09
29467138395 .09
30880387846 .09
32293887165 .09
33707707857 .09
35122251244 .09
36537045978 .09
37952523660 .09
39368177868 .09
40791091222 .09
42217696143 .09
43645097089 .09
45073178181 .09
46502096689 .09
47932050199 .09
49362489253 .09
50793164853 .09
52223854204 .09
53654675564 .09
55085556264 .09
56516438774 .09
57947339645 .09
59378418445 .09
60809767479 .09
62241316192 .09
63673069308 .09
65105113894 .09
66537228670 .09
67969844369 .09
69403264478 .09
70837513390 .09
72271892320 .09
73706634214 .09
75141763881 .09
76576899080 .09
78012413287 .09
79448050160 .09
80883789027 .09
82319956171 .09
83756504542 .09
85193296376 .09
86630540742 .09
88068221387 .09
89505961000 .09
90943927837 .09
92382623276 .09
93821904324 .09
95264079438 .09
96714577642 .09
98165687837 .09
99617346789 .09
101069345661 .09
102521605067 .09
103973946327 .09
105426653689 .09
106880054839 .09
108334626489 .09
109789478782 .09
111244585808 .09
112700798557 .09
114157416880 .09
115614562734 .09
117071925718 .09
118529675763 .09
119988559825 .09
121447464839 .09
122906559192 .09
124366090552 .09
125828954727 .09
127291945767 .09
128754965082 .09
130218506340 .09


==> data/ea.oliveto-he-yao-10-0.3333-ecdf.dat <==
runtime freq
1399 .01
1141436866 .01
2289439782 .01
3438452284 .01
4588867296 .01
5745746145 .01
6906872670 .01
8069431783 .01
9232300303 .01
10395581595 .01
11562285844 .01
12729520729 .01
13897607651 .01
15066719459 .01
16236722534 .01
17407129355 .01
18580247405 .01
19756525568 .01
20934493356 .01
22113352214 .01
23292253529 .01
24471356151 .01
25650954114 .01
26830708534 .01
28010572219 .01
29190661691 .01
30370775515 .01
31550996877 .01
32731246101 .01
33911580731 .01
35092487305 .01
36276636683 .01
37460935813 .01
38645383185 .01
39829953199 .01
41015066478 .01
42204182090 .01
43393613621 .01
44584299800 .01
45775627293 .01
46967919553 .01
48161872132 .01
49357393752 .01
50553014960 .01
51748755812 .01
52944667235 .01
54141102176 .01
55337647959 .01
56534300000 .01
57731107190 .01
58928056681 .01
60125177016 .01
61322744281 .01
62521053991 .01
63720111708 .01
64919736527 .01
66119424086 .01
67319292589 .01
68519202799 .01
69719626003 .01
70920225345 .01
72121655286 .01
73323114615 .01
74525187613 .01
75728073890 .01
76931215132 .01
78135826011 .01
79340531673 .01
80546051640 .01
81752229562 .01
82958645568 .01
84165974641 .01
85377165008 .01
86592203606 .01
87808411487 .01
89024833993 .01
90242358121 .01
91460063199 .01
92678208179 .01
93896361588 .01
95114742280 .01
96333491890 .01
97552372863 .01
98771389056 .01
99990632766 .01
101210638979 .01
102431164761 .01
103652144075 .01
104873729988 .01
106095652154 .01
107318010173 .01
108540875120 .01
109768276108 .01
110998260441 .01
112228396281 .01
113461552294 .01
114694800544 .01
115930853081 .01
117167475945 .01
118410634156 .01


==> data/ea.oliveto-he-yao-4-0.3333-ecdf.dat <==
runtime freq
21 .01
43 .02
69 .03
96 .04
127 .05
159 .06
191 .07
226 .08
262 .09
298 .10
335 .11
372 .12
414 .13
458 .14
503 .15
549 .16
596 .17
645 .18
701 .19
758 .20
816 .21
875 .22
935 .23
999 .24
1063 .25
1127 .26
1195 .27
1263 .28
1331 .29
1404 .30
1481 .31
1560 .32
1641 .33
1724 .34
1810 .35
1897 .36
1984 .37
2075 .38
2167 .39
2262 .40
2358 .41
2454 .42
2552 .43
2650 .44
2749 .45
2849 .46
2954 .47
3060 .48
3167 .49
3275 .50
3385 .51
3497 .52
3609 .53
3723 .54
3837 .55
3953 .56
4069 .57
4190 .58
4323 .59
4462 .60
4603 .61
4745 .62
4896 .63
5050 .64
5208 .65
5366 .66
5532 .67
5702 .68
5873 .69
6049 .70
6264 .71
6480 .72
6707 .73
6934 .74
7166 .75
7400 .76
7656 .77
7912 .78
8173 .79
8435 .80
8698 .81
8996 .82
9306 .83
9708 .84
10158 .85
10620 .86
11090 .87
11600 .88
12138 .89
12694 .90
13288 .91
13947 .92
14655 .93
15392 .94
16296 .95
17210 .96
18149 .97
19093 .98
20051 .99
21092 1.00


==> data/ea.oliveto-he-yao-5-0.1-ecdf.dat <==
runtime freq
39 .01
113 .02
189 .03
265 .04
347 .05
431 .06
521 .07
611 .08
719 .09
828 .10
938 .11
1048 .12
1158 .13
1269 .14
1384 .15
1502 .16
1621 .17
1755 .18
1899 .19
2047 .20
2197 .21
2347 .22
2500 .23
2662 .24
2828 .25
2998 .26
3171 .27
3347 .28
3526 .29
3706 .30
3890 .31
4074 .32
4260 .33
4448 .34
4639 .35
4835 .36
5042 .37
5256 .38
5477 .39
5703 .40
5931 .41
6160 .42
6389 .43
6622 .44
6856 .45
7091 .46
7330 .47
7576 .48
7822 .49
8070 .50
8318 .51
8573 .52
8831 .53
9095 .54
9360 .55
9633 .56
9909 .57
10201 .58
10506 .59
10814 .60
11129 .61
11445 .62
11761 .63
12077 .64
12394 .65
12713 .66
13046 .67
13380 .68
13722 .69
14073 .70
14446 .71
14835 .72
15226 .73
15632 .74
16045 .75
16484 .76
16944 .77
17420 .78
17907 .79
18410 .80
18913 .81
19424 .82
19936 .83
20448 .84
20966 .85
21492 .86
22054 .87
22633 .88
23237 .89
23845 .90
24474 .91
25134 .92
25806 .93
26511 .94
27268 .95
28155 .96
29161 .97
30167 .98
31297 .99
32631 1.00


==> data/ea.oliveto-he-yao-5-0.25-ecdf.dat <==
runtime freq
121 .01
260 .02
413 .03
575 .04
745 .05
931 .06
1164 .07
1477 .08
1852 .09
2534 .10
8840 .11
19114 .12
33051 .13
53520 .14
82607 .15
114784 .16
146998 .17
201871 .18
264834 .19
332489 .20
401846 .21
472140 .22
544328 .23
625056 .24
706982 .25
790441 .26
876882 .27
976942 .28
1079651 .29
1191452 .30
1310467 .31
1433202 .32
1559428 .33
1687991 .34
1819606 .35
1974839 .36
2134644 .37
2295735 .38
2460320 .39
2629767 .40
2801200 .41
3000957 .42
3203730 .43
3407631 .44
3613463 .45
3821653 .46
4048006 .47
4281839 .48
4519300 .49
4757983 .50
5000019 .51
5253990 .52
5511778 .53
5792341 .54
6072926 .55
6354876 .56
6641329 .57
6950794 .58
7260783 .59
7600094 .60
7948047 .61
8297762 .62
8664472 .63
9032489 .64
9407412 .65
9814380 .66
10233342 .67
10668944 .68
11116381 .69
11564491 .70
12033956 .71
12512940 .72
12997736 .73
13502775 .74
14008734 .75
14531950 .76
15056125 .77
15583647 .78
16111406 .79
16669757 .80
17228525 .81
17800448 .82
18393408 .83
18988625 .84
19618016 .85
20263829 .86
20917178 .87
21609906 .88
22325222 .89
23053030 .90
23788394 .91
24534923 .92
25308884 .93
26087017 .94
26891322 .95
27843350 .96
28844022 .97
30174706 .98
31727540 .99
33444173 1.00


==> data/ea.oliveto-he-yao-5-0.3333-ecdf.dat <==
runtime freq
74 .01
183 .02
298 .03
448 .04
619 .05
838 .06
1075 .07
1325 .08
1577 .09
1842 .10
2114 .11
2483 .12
3049 .13
17580 .14
33600 .15
53900 .16
75824 .17
103398 .18
140452 .19
183348 .20
240746 .21
298246 .22
359180 .23
422002 .24
507652 .25
615948 .26
733885 .27
855352 .28
977826 .29
1103949 .30
1237622 .31
1379292 .32
1526869 .33
1677206 .34
1828194 .35
1995654 .36
2165195 .37
2350752 .38
2547920 .39
2754737 .40
2970827 .41
3191442 .42
3427584 .43
3679153 .44
3934131 .45
4210450 .46
4488732 .47
4772446 .48
5058836 .49
5345474 .50
5652587 .51
5965011 .52
6300324 .53
6645412 .54
7000100 .55
7365212 .56
7745101 .57
8134729 .58
8533065 .59
8948100 .60
9378585 .61
9811771 .62
10248833 .63
10692159 .64
11136461 .65
11588194 .66
12044018 .67
12502983 .68
12968101 .69
13446271 .70
13933758 .71
14422771 .72
14922884 .73
15437250 .74
15954147 .75
16493502 .76
17044673 .77
17622367 .78
18202817 .79
18813619 .80
19430097 .81
20046837 .82
20674129 .83
21344858 .84
22024737 .85
22774994 .86
23553097 .87
24334011 .88
25148164 .89
26004287 .90
26860751 .91
27756683 .92
28807461 .93
29858495 .94
30934053 .95
32120171 .96
33444238 .97
34811421 .98
36299401 .99
38781996 1.00


==> data/ea.oliveto-he-yao-6-0.1-ecdf.dat <==
runtime freq
145 .01
296 .02
487 .03
681 .04
918 .05
1188 .06
1471 .07
1772 .08
2094 .09
2426 .10
2776 .11
3136 .12
3517 .13
3906 .14
4356 .15
4824 .16
5384 .17
5962 .18
6545 .19
21992 .20
67208 .21
125799 .22
190547 .23
260537 .24
332303 .25
420734 .26
515522 .27
633655 .28
772120 .29
913432 .30
1084515 .31
1259813 .32
1439691 .33
1639941 .34
1861978 .35
2097532 .36
2347816 .37
2612326 .38
2899495 .39
3194601 .40
3504139 .41
3822282 .42
4160430 .43
4548933 .44
4993786 .45
5447606 .46
5924543 .47
6424621 .48
6938192 .49
7525178 .50
8142785 .51
8766923 .52
9400161 .53
10090489 .54
10821995 .55
11562168 .56
12315462 .57
13071231 .58
13831435 .59
14593653 .60
15379139 .61
16165679 .62
16978344 .63
17828163 .64
18747494 .65
19693424 .66
20672193 .67
21651027 .68
22641325 .69
23636491 .70
24632819 .71
25667663 .72
26703331 .73
27746673 .74
28793727 .75
29873867 .76
30982699 .77
32128560 .78
33289326 .79
34469164 .80
35677182 .81
36943719 .82
38245495 .83
39596319 .84
41008558 .85
42480128 .86
43986975 .87
45516970 .88
47186773 .89
48867221 .90
50586635 .91
52327013 .92
54153674 .93
56096573 .94
58137042 .95
60192409 .96
62351194 .97
64616503 .98
68118622 .99
72053159 1.00


==> data/ea.oliveto-he-yao-6-0.25-ecdf.dat <==
runtime freq
150 .01
304 .02
483 .03
697 .04
935 .05
1173 .06
1452 .07
1735 .08
2021 .09
2313 .10
2618 .11
2975 .12
3336 .13
3735 .14
4138 .15
4650 .16
5166 .17
5695 .18
6239 .19
6863 .20
16418 .21
37223 .22
73757 .23
110468 .24
151332 .25
206555 .26
266305 .27
330565 .28
396786 .29
484548 .30
577703 .31
678324 .32
783210 .33
890403 .34
1035171 .35
1211539 .36
1392896 .37
1591536 .38
1796398 .39
2002160 .40
2217461 .41
2440932 .42
2679536 .43
2922265 .44
3165777 .45
3466450 .46
3773776 .47
4104442 .48
4439666 .49
4791248 .50
5156203 .51
5523711 .52
5899804 .53
6306374 .54
6740875 .55
7204620 .56
7675265 .57
8149305 .58
8633124 .59
9118573 .60
9645592 .61
10176578 .62
10737872 .63
11314516 .64
11892036 .65
12475131 .66
13074654 .67
13692362 .68
14358662 .69
15032776 .70
15722363 .71
16460810 .72
17220794 .73
18011381 .74
18869963 .75
19805546 .76
20751236 .77
21754317 .78
22844685 .79
23967231 .80
25092540 .81
26282146 .82
27489198 .83
28740669 .84
30021417 .85
31350687 .86
32687997 .87
34027773 .88
35382172 .89
36739832 .90
38156514 .91
39824021 .92
41908970 .93
44020427 .94
46186067 .95
48401359 .96
50718822 .97
53245341 .98
55781184 .99
59475948 1.00


==> data/ea.oliveto-he-yao-6-0.3333-ecdf.dat <==
runtime freq
155 .01
328 .02
508 .03
690 .04
878 .05
1076 .06
1278 .07
1505 .08
1735 .09
1969 .10
2208 .11
2455 .12
2714 .13
2978 .14
3244 .15
3522 .16
3810 .17
4110 .18
4416 .19
4726 .20
5039 .21
5352 .22
5697 .23
6076 .24
6459 .25
6860 .26
7269 .27
7693 .28
8125 .29
8571 .30
9029 .31
9489 .32
9950 .33
10530 .34
11125 .35
11793 .36
12803 .37
14223 .38
15767 .39
18417 .40
21217 .41
24325 .42
28192 .43
32457 .44
36785 .45
41886 .46
47445 .47
63828 .48
82444 .49
101837 .50
149115 .51
336570 .52
561396 .53
806151 .54
1053397 .55
1317167 .56
1654654 .57
2011502 .58
2381014 .59
2825769 .60
3355616 .61
3903558 .62
4477110 .63
5060060 .64
5675699 .65
6334883 .66
7020014 .67
7708167 .68
8424173 .69
9150983 .70
9887357 .71
10644594 .72
11409085 .73
12212590 .74
13045389 .75
13974843 .76
14974069 .77
15985965 .78
17107245 .79
18264208 .80
19462295 .81
20680160 .82
21974081 .83
23302358 .84
24666858 .85
26241253 .86
27884779 .87
29562105 .88
31239943 .89
33009021 .90
34848438 .91
36881563 .92
39054776 .93
41287487 .94
43599235 .95
46187489 .96
49443055 .97
53162641 .98
58224440 .99
64033706 1.00


==> data/ea.oliveto-he-yao-7-0.1-ecdf.dat <==
runtime freq
311 .01
646 .02
984 .03
1324 .04
1686 .05
2049 .06
2435 .07
2837 .08
3242 .09
3665 .10
4098 .11
4552 .12
5078 .13
5607 .14
6159 .15
6735 .16
7340 .17
7950 .18
8573 .19
9207 .20
9856 .21
10584 .22
69371 .23
171029 .24
308662 .25
520842 .26
771528 .27
1165815 .28
1561436 .29
1972720 .30
2409322 .31
2863929 .32
3360672 .33
3876481 .34
4446117 .35
5028552 .36
5621246 .37
6249404 .38
6881012 .39
7585665 .40
8294694 .41
9020521 .42
9922519 .43
10851997 .44
11796783 .45
12758861 .46
13731618 .47
14714400 .48
15736664 .49
16760992 .50
17889240 .51
19079000 .52
20325495 .53
21587339 .54
22864830 .55
24192031 .56
25530697 .57
26918356 .58
28371442 .59
29843551 .60
31361689 .61
32908931 .62
34512405 .63
36156154 .64
37848155 .65
39550558 .66
41257625 .67
43008768 .68
44807801 .69
46660291 .70
48547298 .71
50543249 .72
52559978 .73
54585365 .74
56624691 .75
58708700 .76
60926782 .77
63200854 .78
65732251 .79
68279487 .80
71048395 .81
73835821 .82
76706445 .83
79581798 .84
82469535 .85
85365008 .86
88471446 .87
91694398 .88
95120553 .89
99026271 .90
103024534 .91
107288006 .92
111562420 .93
116168876 .94
120782438 .95
126253282 .96
131929361 .97
138540006 .98
146421096 .99
155149564 1.00


==> data/ea.oliveto-he-yao-7-0.25-ecdf.dat <==
runtime freq
235 .01
488 .02
837 .03
1225 .04
1706 .05
2267 .06
2864 .07
3472 .08
4081 .09
2451299563 .09
4930056812 .09
7416649315 .09
9910726648 .09
12406459090 .09
14902214421 .09
17398212215 .09
19894239060 .09
22390367346 .09
24886752144 .09
27384162044 .09
29881774453 .09
32379614546 .09
34879265878 .09
37379787052 .09
39884209689 .09
42400695719 .09
44919839986 .09
47439195090 .09
49962314193 .09
52485798340 .09
55009593072 .09
57537939018 .09
60068151685 .09
62598389032 .09
65128953419 .09
67662005413 .09
70195780287 .09
72729779930 .09
75263914284 .09
77798369941 .09
80333288174 .09
82868552912 .09
85403844080 .09
87939334820 .09
90475050145 .09
93011017945 .09
95547161062 .09
98083323874 .09
100620226818 .09
103157143719 .09
105694084275 .09
108231834325 .09
110770815916 .09
113309858166 .09
115850183937 .09
118390556817 .09
120930939566 .09
123471416822 .09
126012217029 .09
128556126706 .09
131102038652 .09
133648915743 .09
136197187378 .09
138745782764 .09
141294414514 .09
143843401016 .09
146405339671 .09
148969351145 .09
151536337341 .09
154103404727 .09
156675602279 .09
159248186231 .09
161836609023 .09
164425075251 .09
167013949404 .09
169606854927 .09
172202879401 .09
174799514302 .09
177398455025 .09
179999870434 .09
182602074205 .09
185205077987 .09
187808384777 .09
190411702753 .09
193015122007 .09
195619311359 .09
198224589651 .09
200830314225 .09
203436222942 .09
206042287695 .09
208650952713 .09
211259673124 .09
213868516122 .09
216477479719 .09
219086480792 .09
221695787880 .09
224305398197 .09
226915519645 .09
229525835042 .09


==> data/ea.oliveto-he-yao-7-0.3333-ecdf.dat <==
runtime freq
254 .01
565 .02
973 .03
1391 .04
1840 .05
2626 .06
3629 .07
2660749953 .07
5322311734 .07
7984558084 .07
10664185874 .07
13352840113 .07
16043161096 .07
18733508171 .07
21423897300 .07
24122093256 .07
26820537614 .07
29527281264 .07
32234600749 .07
34942233636 .07
37651622953 .07
40366428470 .07
43082341880 .07
45798488791 .07
48514640606 .07
51230955021 .07
53948339556 .07
56668336176 .07
59388420198 .07
62108570243 .07
64829375577 .07
67558633555 .07
70287899791 .07
73024914281 .07
75762458476 .07
78500180772 .07
81237921145 .07
83976197111 .07
86714955527 .07
89454311963 .07
92193939818 .07
94938435179 .07
97684597161 .07
100431109751 .07
103178127084 .07
105925305233 .07
108672508426 .07
111420396832 .07
114171005329 .07
116923653519 .07
119676367929 .07
122429207316 .07
125182131277 .07
127935102623 .07
130688168425 .07
133441300862 .07
136195214660 .07
138950119957 .07
141706397088 .07
144462768831 .07
147224278532 .07
149985849076 .07
152747596830 .07
155509566589 .07
158273435629 .07
161037553614 .07
163801852468 .07
166566524161 .07
169331196594 .07
172096004076 .07
174861082634 .07
177634385471 .07
180407705361 .07
183181062053 .07
185955422625 .07
188731012608 .07
191506906788 .07
194283236001 .07
197059761682 .07
199836492658 .07
202613638943 .07
205390907236 .07
208174730872 .07
210968637155 .07
213764102212 .07
216563620219 .07
219364704487 .07
222174792048 .07
224985076416 .07
227795545517 .07
230606102131 .07
233419059494 .07
236232061557 .07
239045162213 .07
241871048422 .07
244697674025 .07
247524324045 .07
250351063831 .07
253178004557 .07
256004980795 .07


==> data/ea.oliveto-he-yao-8-0.1-ecdf.dat <==
runtime freq
385 .01
782 .02
1260 .03
1801 .04
2383 .05
2981 .06
3634 .07
4333 .08
5062 .09
5793 .10
6559 .11
7386 .12
8215 .13
9049 .14
9892 .15
10757 .16
11633 .17
12627 .18
13629 .19
14768 .20
15978 .21
17378 .22
18865 .23
79190 .24
282195 .25
516924 .26
789575 .27
1131839 .28
1523207 .29
1917333 .30
2328028 .31
2746928 .32
3199448 .33
3654643 .34
4223801 .35
4809696 .36
5447968 .37
6102553 .38
6820151 .39
7775303 .40
8863658 .41
9962034 .42
11164966 .43
12378873 .44
13599497 .45
14850448 .46
16182488 .47
17516835 .48
19099871 .49
20683550 .50
22589423 .51
24514321 .52
26507140 .53
28644035 .54
31030396 .55
33435563 .56
36100331 .57
38851120 .58
41604335 .59
44411396 .60
47240093 .61
50120697 .62
53087908 .63
56086000 .64
59107341 .65
62179698 .66
65466174 .67
68863027 .68
72421115 .69
76170919 .70
79920934 .71
83818052 .72
87726021 .73
91664124 .74
95661670 .75
99673017 .76
103822774 .77
107985870 .78
112158261 .79
116499929 .80
120938188 .81
125926083 .82
131056516 .83
136410731 .84
141802797 .85
147339752 .86
152960571 .87
158699798 .88
164510012 .89
170364095 .90
176358496 .91
182391226 .92
188802014 .93
195461847 .94
202562874 .95
209854446 .96
217308083 .97
226030944 .98
234841489 .99
244231684 1.00


==> data/ea.oliveto-he-yao-8-0.25-ecdf.dat <==
runtime freq
472 .01
972 .02
1500 .03
2091 .04
2696 .05
3522 .06
4357 .07
120932508 .08
273768882 .09
486018901 .10
786695119 .11
1128413342 .12
1517905578 .13
1951263882 .14
2393192039 .15
2865344993 .16
3342717435 .17
3892168282 .18
4504391368 .19
5126490874 .20
5753177801 .21
6427297459 .22
7106012055 .23
7785584606 .24
8471270679 .25
9185602847 .26
9902260932 .27
10626217315 .28
11367182785 .29
12112488111 .30
12858236609 .31
13624505501 .32
14394343028 .33
15192171329 .34
15995668996 .35
16800253216 .36
17615069820 .37
18444227033 .38
19276071024 .39
20143223430 .40
21025685835 .41
21909432314 .42
22820276356 .43
23734250609 .44
24657292604 .45
25592157641 .46
26545407272 .47
27499573774 .48
28455663688 .49
29414711679 .50
30378788325 .51
31347349671 .52
32317019215 .53
33292845210 .54
34269353041 .55
35247743867 .56
36231908732 .57
37272953020 .58
38335165478 .59
42438069103 .59
46617233253 .59
50796853736 .59
54976932426 .59
59160882832 .59
63346856170 .59
67540195841 .59
71736854089 .59
75935414523 .59
80135516383 .59
84335776049 .59
88539864868 .59
92798773527 .59
97057938862 .59
101320162276 .59
105586540406 .59
109853301025 .59
114133320917 .59
118415242393 .59
122698569944 .59
126982168368 .59
131266440596 .59
135552812785 .59
139839264707 .59
144127094957 .59
148418511585 .59
152711485385 .59
157004793701 .59
161308268386 .59
165612517330 .59
169916844283 .59
174224535729 .59
178569018232 .59
182914229000 .59
187274463358 .59
191635406790 .59
195999166936 .59
200368684437 .59
204739387582 .59
209110734768 .59
213485345762 .59


==> data/ea.oliveto-he-yao-8-0.3333-ecdf.dat <==
runtime freq
513 .01
1207 .02
1906 .03
2660 .04
3487 .05
4358 .06
5323 .07
96456165 .08
199178731 .09
429881844 .10
971008087 .11
1594063602 .12
2244081753 .13
2901096973 .14
3604796632 .15
4311581272 .16
5022102454 .17
5747667423 .18
6473302948 .19
7200079207 .20
7929333064 .21
8660445756 .22
9396941224 .23
10138701484 .24
10914551133 .25
11700105976 .26
12487440459 .27
13274784337 .28
14067174536 .29
14886778383 .30
15723988750 .31
16575524842 .32
17436131777 .33
18327713084 .34
19225956459 .35
20134634244 .36
21045181997 .37
21965432198 .38
22902843815 .39
23845346065 .40
24793773339 .41
25765911488 .42
26751104182 .43
27737852500 .44
28726296866 .45
29731326447 .46
30768681102 .47
31822540341 .48
32879464947 .49
36270178993 .49
39661871795 .49
43062821748 .49
46516028465 .49
49976720954 .49
53437821005 .49
56899037298 .49
60360453175 .49
63822798130 .49
67286951630 .49
70751631992 .49
74216965379 .49
77682461537 .49
81149611040 .49
84636406264 .49
88162304071 .49
91691069520 .49
95233067468 .49
98775250340 .49
102317681411 .49
105861417219 .49
109408050309 .49
112954685919 .49
116501917552 .49
120050485733 .49
123599215424 .49
127149158199 .49
130699168849 .49
134250825618 .49
137803065180 .49
141355648334 .49
144909352087 .49
148468138279 .49
152026956559 .49
155593089372 .49
159193780576 .49
162807929060 .49
166422755371 .49
170038620389 .49
173656049336 .49
177273575896 .49
180894252720 .49
184515510883 .49
188137294730 .49
191759908252 .49
195382975109 .49
199006548928 .49
202630278600 .49
206254569826 .49
209879236747 .49
213504430415 .49


==> data/ea.oliveto-he-yao-9-0.1-ecdf.dat <==
runtime freq
523 .01
1080 .02
1750 .03
2436 .04
3129 .05
3842 .06
4584 .07
5345 .08
6166 .09
7015 .10
7918 .11
8840 .12
9764 .13
10707 .14
11658 .15
12624 .16
13637 .17
14661 .18
15934 .19
17299 .20
18697 .21
20160 .22
242382 .23
473063 .24
922957 .25
1485190 .26
2166466 .27
3131568 .28
4271752 .29
5471025 .30
6734377 .31
8137030 .32
9549227 .33
10991654 .34
12679862 .35
14404398 .36
16248871 .37
18294843 .38
20414145 .39
22548293 .40
24734502 .41
27169129 .42
29627927 .43
32119374 .44
34751726 .45
37723525 .46
40755141 .47
43956867 .48
47180338 .49
50443199 .50
53860862 .51
57393180 .52
61135125 .53
64976003 .54
68860349 .55
73026115 .56
77194122 .57
81509407 .58
85858394 .59
90403122 .60
95004756 .61
99686775 .62
104598573 .63
109733779 .64
115633260 .65
121992093 .66
128564264 .67
135214353 .68
142496951 .69
150246295 .70
158085799 .71
166616857 .72
175155247 .73
183866418 .74
192627321 .75
201503120 .76
210572128 .77
219736526 .78
229502142 .79
239276705 .80
250835655 .81
262940917 .82
275109855 .83
287749691 .84
301270891 .85
315764456 .86
330261999 .87
344875548 .88
359603309 .89
375417910 .90
392514603 .91
410066299 .92
427934824 .93
447167581 .94
466577531 .95
487585260 .96
509985981 .97
534068644 .98
559111815 .99
604783982 1.00


==> data/ea.oliveto-he-yao-9-0.25-ecdf.dat <==
runtime freq
750 .01
1532 .02
2523 .03
3537 .04
4592 .05
5832 .06
7488 .07
1476268149 .07
2962455316 .07
4454300241 .07
5949919920 .07
7449373444 .07
8952025275 .07
10456245989 .07
11960814905 .07
13467280191 .07
14973785612 .07
16481735067 .07
17989709757 .07
19498004216 .07
21007206523 .07
22516523253 .07
24026901555 .07
25538012657 .07
27049135140 .07
28560429039 .07
30072514665 .07
31585498409 .07
33098583209 .07
34611944860 .07
36125346603 .07
37638754548 .07
39152400899 .07
40666655217 .07
42186168788 .07
43706295209 .07
45227807320 .07
46750309211 .07
48275049684 .07
49800630360 .07
51326598715 .07
52852781584 .07
54379499976 .07
55906251770 .07
57433110003 .07
58961049588 .07
60490276994 .07
62020518009 .07
63550859814 .07
65081666375 .07
66613204935 .07
68144797905 .07
69676650709 .07
71209303570 .07
72742399321 .07
74278359059 .07
75814375255 .07
77350807560 .07
78887307406 .07
80423888885 .07
81963218133 .07
83502987084 .07
85042780395 .07
86583412860 .07
88124864578 .07
89666387632 .07
91208299920 .07
92751743593 .07
94297285514 .07
95842998182 .07
97388799491 .07
98934614618 .07
100481248479 .07
102039945746 .07
103598727356 .07
105158106814 .07
106717927698 .07
108279653238 .07
109841792114 .07
111404074653 .07
112966542433 .07
114529136076 .07
116091756729 .07
117654427925 .07
119217187278 .07
120780051049 .07
122344122216 .07
123909536608 .07
125476372846 .07
127043541794 .07
128610757176 .07
130178143367 .07
131745555240 .07
133313207616 .07
134881452639 .07
136449873041 .07
138019008184 .07
139588242466 .07
141157653654 .07


==> data/ea.oliveto-he-yao-9-0.3333-ecdf.dat <==
runtime freq
676 .01
1863 .02
1482961199 .02
2976261166 .02
4471735956 .02
5967724400 .02
7464846320 .02
8962589121 .02
10461336211 .02
11961144258 .02
13462186172 .02
14963288572 .02
16465971600 .02
17968799792 .02
19477369943 .02
20986218010 .02
22495278492 .02
24005694229 .02
25516176413 .02
27027554391 .02
28539130926 .02
30051998134 .02
31565301047 .02
33080993175 .02
34601873852 .02
36122797976 .02
37643922990 .02
39166207521 .02
40690061992 .02
42215080980 .02
43740595131 .02
45266506129 .02
46792541458 .02
48319154173 .02
49845830068 .02
51372518798 .02
52899264052 .02
54426424464 .02
55953731387 .02
57483817038 .02
59014006331 .02
60544324134 .02
62075789703 .02
63608986960 .02
65143086830 .02
66677373634 .02
68212887295 .02
69750009780 .02
71288408084 .02
72827607986 .02
74366936524 .02
75906467712 .02
77446068447 .02
78985698962 .02
80526176904 .02
82067347909 .02
83608827505 .02
85151651369 .02
86694987575 .02
88239067498 .02
89785574052 .02
91333944778 .02
92884261080 .02
94435737344 .02
95988118804 .02
97541248262 .02
99094544580 .02
100648449542 .02
102203110840 .02
103757949514 .02
105314251079 .02
106871804876 .02
108429593485 .02
109987778267 .02
111546466832 .02
113107138878 .02
114668817091 .02
116232607923 .02
117806008941 .02
119381474706 .02
120956994328 .02
122532818519 .02
124109169864 .02
125686893512 .02
127265942065 .02
128847815514 .02
130429907225 .02
132012537994 .02
133595456937 .02
135178463185 .02
136761909270 .02
138345506060 .02
139929239806 .02
141512986137 .02
143098341434 .02
144701509722 .02
146304985760 .02
147909018554 .02
149515819093 .02
151124487675 .02


==> data/ea.papadimitriou-steiglitz-10-ecdf.dat <==
runtime freq
146 .01
311 .02
488 .03
667 .04
873 .05
1091 .06
1310 .07
1536 .08
1762 .09
1999 .10
2241 .11
2486 .12
2732 .13
2994 .14
3260 .15
3531 .16
3808 .17
4091 .18
4378 .19
4677 .20
4980 .21
5286 .22
5594 .23
5908 .24
6227 .25
6556 .26
6895 .27
7236 .28
7586 .29
7948 .30
8311 .31
8681 .32
9071 .33
9472 .34
9875 .35
10294 .36
10719 .37
11167 .38
11626 .39
12093 .40
12571 .41
13055 .42
13571 .43
14112 .44
14664 .45
15281 .46
15927 .47
16898 .48
18060 .49
20688 .50
23562 .51
27680 .52
33432 .53
45597 .54
66761 .55
92806 .56
119612 .57
152192 .58
201596 .59
254321 .60
310860 .61
377725 .62
447326 .63
520190 .64
593089 .65
669824 .66
749197 .67
868818 .68
988545 .69
1111925 .70
1240153 .71
1369108 .72
1516013 .73
1666621 .74
1818039 .75
1973419 .76
2132629 .77
2307625 .78
2488123 .79
2670984 .80
2854078 .81
3043757 .82
3267102 .83
3496575 .84
3739331 .85
4007818 .86
4278777 .87
4555711 .88
4848689 .89
5199224 .90
5552987 .91
5917031 .92
6345020 .93
6781959 .94
7225146 .95
7764529 .96
8348171 .97
9043857 .98
9854226 .99
10971960 1.00


==> data/ea.papadimitriou-steiglitz-11-ecdf.dat <==
runtime freq
161 .01
334 .02
562 .03
792 .04
1068 .05
1354 .06
1645 .07
1940 .08
2240 .09
2554 .10
2869 .11
3186 .12
3531 .13
3899 .14
4269 .15
4640 .16
5025 .17
5415 .18
5807 .19
6201 .20
6596 .21
7000 .22
7423 .23
7848 .24
8280 .25
8718 .26
9160 .27
9612 .28
10070 .29
10529 .30
11014 .31
11502 .32
11994 .33
12487 .34
13000 .35
13526 .36
14060 .37
14608 .38
15160 .39
15829 .40
16509 .41
17308 .42
26572 .43
37758 .44
60227 .45
83392 .46
111474 .47
141007 .48
192081 .49
244898 .50
311521 .51
380014 .52
468400 .53
561281 .54
664590 .55
785689 .56
928152 .57
1072455 .58
1233236 .59
1394524 .60
1561578 .61
1731938 .62
1919717 .63
2114229 .64
2308835 .65
2505102 .66
2711467 .67
2926464 .68
3143415 .69
3370064 .70
3608432 .71
3851457 .72
4098166 .73
4346395 .74
4612844 .75
4921571 .76
5232378 .77
5552034 .78
5873011 .79
6199848 .80
6583313 .81
6979013 .82
7377146 .83
7800532 .84
8263783 .85
8746680 .86
9234800 .87
9766443 .88
10309354 .89
10859856 .90
11443994 .91
12059763 .92
12715541 .93
13380372 .94
14065245 .95
14834802 .96
15752588 .97
16673404 .98
17714978 .99
19327276 1.00


==> data/ea.papadimitriou-steiglitz-12-ecdf.dat <==
runtime freq
215 .01
437 .02
690 .03
945 .04
1231 .05
1534 .06
1856 .07
2190 .08
2528 .09
2876 .10
3232 .11
3604 .12
3988 .13
4384 .14
4782 .15
5184 .16
5588 .17
6006 .18
6434 .19
6878 .20
7326 .21
7778 .22
8233 .23
8695 .24
9160 .25
9641 .26
10126 .27
10618 .28
11116 .29
11615 .30
12124 .31
12643 .32
13167 .33
13696 .34
14227 .35
14777 .36
15331 .37
15893 .38
16458 .39
17044 .40
17634 .41
18230 .42
18858 .43
19629 .44
20431 .45
21271 .46
27635 .47
52417 .48
79966 .49
115831 .50
174494 .51
259538 .52
355190 .53
462587 .54
594835 .55
745400 .56
908158 .57
1082454 .58
1264759 .59
1468932 .60
1717443 .61
1973010 .62
2249596 .63
2529426 .64
2823191 .65
3135617 .66
3488635 .67
3884143 .68
4402044 .69
4973345 .70
5565496 .71
6204523 .72
6847837 .73
7518575 .74
8210851 .75
8934869 .76
9689091 .77
10452471 .78
11217968 .79
12028861 .80
12848476 .81
13686400 .82
14687627 .83
15737027 .84
16815170 .85
17952121 .86
19118403 .87
20286205 .88
21482687 .89
22687928 .90
23942691 .91
25394358 .92
26881504 .93
28394757 .94
30706633 .95
33704159 .96
36789705 .97
40520779 .98
44416930 .99
48804457 1.00


==> data/ea.papadimitriou-steiglitz-13-ecdf.dat <==
runtime freq
213 .01
428 .02
678 .03
946 .04
1229 .05
1518 .06
1810 .07
2105 .08
2400 .09
2703 .10
3018 .11
3369 .12
3732 .13
4100 .14
4475 .15
4862 .16
5250 .17
5638 .18
6038 .19
6440 .20
6845 .21
7260 .22
7677 .23
8098 .24
8529 .25
8975 .26
9424 .27
9877 .28
10333 .29
10793 .30
11261 .31
11733 .32
12206 .33
12681 .34
13160 .35
13649 .36
14163 .37
14683 .38
15207 .39
15733 .40
16266 .41
16807 .42
17348 .43
17914 .44
18484 .45
19085 .46
19703 .47
20337 .48
20975 .49
21615 .50
22257 .51
22909 .52
23570 .53
24242 .54
24942 .55
25644 .56
26356 .57
27103 .58
27851 .59
28702 .60
29555 .61
32736 .62
38246 .63
51796 .64
176713 .65
346292 .66
530373 .67
908800 .68
1325760 .69
1748264 .70
2175021 .71
2609470 .72
3052766 .73
3594785 .74
4190790 .75
4796596 .76
5489596 .77
6215455 .78
6958269 .79
7959684 .80
9009386 .81
10351638 .82
11694755 .83
13071507 .84
14487070 .85
15923967 .86
17361677 .87
19081756 .88
20802197 .89
22587162 .90
24385425 .91
26262936 .92
28288231 .93
30497188 .94
32749023 .95
35178277 .96
38648655 .97
42830708 .98
47731850 .99
58653054 1.00


==> data/ea.papadimitriou-steiglitz-14-ecdf.dat <==
runtime freq
228 .01
525 .02
827 .03
1162 .04
1513 .05
1876 .06
2245 .07
2615 .08
2992 .09
3373 .10
3755 .11
4143 .12
4560 .13
4982 .14
5406 .15
5832 .16
6272 .17
6715 .18
7158 .19
7614 .20
8070 .21
8536 .22
9010 .23
9491 .24
9976 .25
10464 .26
10955 .27
11451 .28
11962 .29
12476 .30
12994 .31
13512 .32
14033 .33
14564 .34
15107 .35
15652 .36
16207 .37
16786 .38
17396 .39
18007 .40
18638 .41
19320 .42
20022 .43
20728 .44
21455 .45
22279 .46
23130 .47
24193 .48
25486 .49
26933 .50
29791 .51
33373 .52
41241 .53
169033 .54
318762 .55
730664 .56
1142947 .57
1560249 .58
2038198 .59
2547764 .60
3221716 .61
3953123 .62
4709887 .63
5467545 .64
6232703 .65
7068403 .66
8043710 .67
9028273 .68
10048281 .69
11223046 .70
12490706 .71
13786284 .72
15205886 .73
16663520 .74
18123154 .75
19725395 .76
21830225 .77
24003402 .78
26248925 .79
28558909 .80
31314143 .81
34286059 .82
37292888 .83
40791892 .84
44557683 .85
48611329 .86
52805576 .87
57533101 .88
62331689 .89
67257609 .90
72196042 .91
77248510 .92
82570796 .93
87993525 .94
93512895 .95
100239616 .96
107181337 .97
114346285 .98
121908557 .99
130023894 1.00


==> data/ea.papadimitriou-steiglitz-15-ecdf.dat <==
runtime freq
238 .01
518 .02
808 .03
1125 .04
1451 .05
1802 .06
2162 .07
2526 .08
2897 .09
3269 .10
3649 .11
4040 .12
4435 .13
4842 .14
5252 .15
5671 .16
6096 .17
6528 .18
6966 .19
7404 .20
7849 .21
8297 .22
8749 .23
9213 .24
9678 .25
10155 .26
10637 .27
11121 .28
11632 .29
12149 .30
12674 .31
13208 .32
13743 .33
14279 .34
14817 .35
15362 .36
15909 .37
16458 .38
17008 .39
17562 .40
18148 .41
18740 .42
19333 .43
19935 .44
20541 .45
21149 .46
21781 .47
22417 .48
23071 .49
23740 .50
24423 .51
25113 .52
25806 .53
26506 .54
27206 .55
27963 .56
28753 .57
29582 .58
30413 .59
31257 .60
32257 .61
33323 .62
39690 .63
205813 .64
467643 .65
916141 .66
1529627 .67
2284821 .68
3448292 .69
4761229 .70
6269463 .71
7854750 .72
9444272 .73
11329166 .74
13766251 .75
16523388 .76
19505517 .77
22795658 .78
26406203 .79
30108251 .80
33899185 .81
37891260 .82
42110282 .83
47058290 .84
52764329 .85
58816992 .86
65957757 .87
74228546 .88
82835561 .89
92011453 .90
101312707 .91
110880442 .92
121535348 .93
132462230 .94
143431273 .95
155312986 .96
172193278 .97
191327264 .98
213453397 .99
239009313 1.00


==> data/ea.papadimitriou-steiglitz-16-ecdf.dat <==
runtime freq
335 .01
704 .02
1081 .03
1476 .04
1911 .05
2353 .06
2799 .07
3246 .08
3696 .09
4169 .10
4650 .11
5131 .12
5618 .13
6110 .14
6610 .15
7122 .16
7644 .17
8175 .18
8712 .19
9249 .20
9812 .21
10376 .22
10943 .23
11558 .24
12176 .25
12794 .26
13412 .27
14043 .28
14682 .29
15332 .30
15990 .31
16658 .32
17332 .33
18013 .34
18726 .35
19448 .36
20184 .37
20925 .38
21668 .39
22414 .40
23170 .41
23963 .42
24795 .43
25632 .44
26492 .45
27400 .46
28491 .47
29606 .48
31191 .49
180367 .50
479708 .51
1170734 .52
1984994 .53
3106218 .54
4368070 .55
5657780 .56
7162088 .57
8885832 .58
10616000 .59
12508587 .60
14646759 .61
17151636 .62
20238189 .63
23500274 .64
27666290 .65
32151209 .66
36758521 .67
41548394 .68
46384402 .69
51355218 .70
56424378 .71
61547134 .72
66719063 .73
71944535 .74
77198021 .75
83079722 .76
89493321 .77
95912596 .78
102413583 .79
110200875 .80
118411449 .81
126879427 .82
136025048 .83
146962067 .84
158857732 .85
173471067 .86
189687161 .87
206727606 .88
224992729 .89
244399439 .90
264323527 .91
285039672 .92
305972959 .93
327917400 .94
351664778 .95
375434670 .96
401285375 .97
427530802 .98
459314916 .99
508862068 1.00


==> data/ea.papadimitriou-steiglitz-17-ecdf.dat <==
runtime freq
349 .01
742 .02
1143 .03
1567 .04
1997 .05
2438 .06
2916 .07
3397 .08
3883 .09
4372 .10
4865 .11
5362 .12
5864 .13
6374 .14
6893 .15
7418 .16
7945 .17
8476 .18
9012 .19
9577 .20
10144 .21
10717 .22
11293 .23
11873 .24
12465 .25
13061 .26
13657 .27
14255 .28
14861 .29
15503 .30
16146 .31
16793 .32
17440 .33
18102 .34
18775 .35
19460 .36
20150 .37
20850 .38
21556 .39
22263 .40
22971 .41
23692 .42
24424 .43
25159 .44
25920 .45
26686 .46
27456 .47
28241 .48
29041 .49
29842 .50
30654 .51
31467 .52
32282 .53
33100 .54
33919 .55
34742 .56
35623 .57
36596 .58
37750 .59
38924 .60
40501 .61
569512 .62
1107094 .63
1963370 .64
2925263 .65
5400140 .66
8207732 .67
12151918 .68
16459870 .69
21022294 .70
25585392 .71
30468403 .72
37961854 .73
45799883 .74
53924575 .75
62154583 .76
70940604 .77
80490150 .78
90086765 .79
99798988 .80
111690894 .81
123617013 .82
137148098 .83
150744109 .84
169828773 .85
190329209 .86
212026476 .87
234533780 .88
257296030 .89
282787611 .90
309761755 .91
337968778 .92
366377657 .93
407402766 .94
452027878 .95
498920094 .96
553085125 .97
628832040 .98
709440655 .99
815083429 1.00


==> data/ea.papadimitriou-steiglitz-18-ecdf.dat <==
runtime freq
289 .01
723 .02
1182 .03
1646 .04
2126 .05
2617 .06
3110 .07
3606 .08
4103 .09
4624 .10
5162 .11
5720 .12
6286 .13
6857 .14
7431 .15
8008 .16
8586 .17
9193 .18
9802 .19
10432 .20
11079 .21
11738 .22
12401 .23
13086 .24
13775 .25
14469 .26
15167 .27
15871 .28
16579 .29
17289 .30
18000 .31
18721 .32
19449 .33
20194 .34
20963 .35
21758 .36
22554 .37
23367 .38
24207 .39
25049 .40
25895 .41
26760 .42
27633 .43
28538 .44
29469 .45
30413 .46
31681 .47
33236 .48
34856 .49
598721 .50
2876366 .51
5959042 .52
9106007 .53
13255307 .54
17989427 .55
23691498 .56
33711322 .57
44512958 .58
56526522 .59
71104042 .60
88373546 .61
106031217 .62
124774452 .63
145997658 .64
167677549 .65
192632250 .66
217973737 .67
244088082 .68
270879409 .69
299417893 .70
329367594 .71
359854099 .72
397015422 .73
434369273 .74
472736454 .75
511145980 .76
551768432 .77
592516190 .78
633988696 .79
684026915 .80
736275314 .81
788757766 .82
841495169 .83
894763015 .84
951918869 .85
1010280169 .86
1069295173 .87
1129544724 .88
1192864404 .89
1256304237 .90
1320697658 .91
1387371570 .92
1462083789 .93
1537981745 .94
1617168262 .95
1699642792 .96
1793974728 .97
1909349780 .98
2044003739 .99
2230792724 1.00


==> data/ea.papadimitriou-steiglitz-19-ecdf.dat <==
runtime freq
368 .01
797 .02
1247 .03
1744 .04
2266 .05
2790 .06
3316 .07
3855 .08
4409 .09
4964 .10
5562 .11
6169 .12
6779 .13
7392 .14
8006 .15
8620 .16
9275 .17
9942 .18
10641 .19
11343 .20
12047 .21
12761 .22
13475 .23
14192 .24
14914 .25
15636 .26
16370 .27
17121 .28
17881 .29
18644 .30
19411 .31
20222 .32
21059 .33
21909 .34
22772 .35
23636 .36
24509 .37
25408 .38
26319 .39
27235 .40
28237 .41
29247 .42
30274 .43
31456 .44
32698 .45
33945 .46
35369 .47
36833 .48
2136834 .49
5293778 .50
9451579 .51
14821718 .52
20699698 .53
27268930 .54
39925551 .55
52604775 .56
69223594 .57
87109344 .58
110770185 .59
134483526 .60
164684522 .61
199456330 .62
237219675 .63
275278271 .64
314052538 .65
354448822 .66
398097273 .67
441857492 .68
491857503 .69
545049015 .70
598836154 .71
653193655 .72
710860165 .73
769490187 .74
829794343 .75
892950321 .76
960211764 .77
1033874223 .78
1107644974 .79
1183275704 .80
1260881366 .81
1339361187 .82
1419777335 .83
1500823161 .84
1583997469 .85
1672990474 .86
1774343628 .87
1882658807 .88
1991012214 .89
2104898451 .90
2227968399 .91
2361564782 .92
2514875729 .93
2681203927 .94
2860473489 .95
3047243584 .96
3259073748 .97
3477216224 .98
3754707725 .99
4057873525 1.00


==> data/ea.papadimitriou-steiglitz-20-ecdf.dat <==
runtime freq
467 .01
938 .02
1465 .03
1992 .04
2538 .05
3094 .06
3654 .07
4215 .08
4777 .09
5347 .10
5925 .11
6505 .12
7108 .13
7716 .14
8356 .15
8997 .16
9639 .17
10299 .18
10963 .19
11631 .20
12353 .21
13086 .22
13837 .23
14588 .24
15377 .25
16184 .26
16999 .27
17861 .28
18739 .29
19620 .30
20506 .31
21396 .32
22294 .33
23208 .34
24137 .35
25094 .36
26058 .37
27031 .38
28048 .39
29085 .40
30126 .41
31192 .42
32270 .43
33370 .44
34667 .45
35977 .46
2607997 .47
11525545 .48
20711816 .49
31877752 .50
47050030 .51
63914490 .52
81330372 .53
99321199 .54
122743375 .55
157998997 .56
197857083 .57
241187898 .58
288628146 .59
336185698 .60
384287755 .61
436974612 .62
510357285 .63
585545241 .64
673512058 .65
762331473 .66
853748568 .67
948295707 .68
1044627581 .69
1145314269 .70
1248159415 .71
1353873606 .72
1462156333 .73
1588480790 .74
1715781300 .75
1846007196 .76
1987249313 .77
2137387472 .78
2290185330 .79
2454682970 .80
2622873642 .81
2800212077 .82
2979321298 .83
3162830242 .84
3353368869 .85
3565859398 .86
3806488765 .87
4048979939 .88
4301808726 .89
4557859055 .90
4835188994 .91
5139463957 .92
5453604154 .93
5793807756 .94
6170638403 .95
6611059216 .96
7057336381 .97
7649772882 .98
8252012373 .99
9046939697 1.00


==> data/ea.papadimitriou-steiglitz-3-ecdf.dat <==
runtime freq
10 .01
35 .02
64 .03
96 .04
131 .05
167 .06
206 .07
246 .08
286 .09
327 .10
368 .11
412 .12
459 .13
509 .14
560 .15
614 .16
673 .17
732 .18
793 .19
855 .20
917 .21
980 .22
1047 .23
1116 .24
1188 .25
1263 .26
1339 .27
1424 .28
1513 .29
1610 .30
1708 .31
1807 .32
1913 .33
2021 .34
2133 .35
2251 .36
2374 .37
2499 .38
2629 .39
2764 .40
2900 .41
3037 .42
3185 .43
3333 .44
3482 .45
3636 .46
3792 .47
3950 .48
4114 .49
4280 .50
4452 .51
4626 .52
4816 .53
5009 .54
5206 .55
5417 .56
5634 .57
5857 .58
6087 .59
6368 .60
6652 .61
6971 .62
7291 .63
7685 .64
8100 .65
8532 .66
8973 .67
9456 .68
9944 .69
10462 .70
11049 .71
11676 .72
12303 .73
13048 .74
13797 .75
14547 .76
15301 .77
16189 .78
17180 .79
18173 .80
19234 .81
20348 .82
21506 .83
22711 .84
23933 .85
25297 .86
27013 .87
28843 .88
30694 .89
32613 .90
34629 .91
36725 .92
39006 .93
41289 .94
43621 .95
46014 .96
49122 .97
52294 .98
55742 .99
63971 1.00


==> data/ea.papadimitriou-steiglitz-4-ecdf.dat <==
runtime freq
21 .01
61 .02
104 .03
153 .04
215 .05
284 .06
354 .07
425 .08
500 .09
577 .10
661 .11
749 .12
844 .13
943 .14
1044 .15
1145 .16
1249 .17
1353 .18
1458 .19
1563 .20
1668 .21
1775 .22
1887 .23
2000 .24
2113 .25
2228 .26
2344 .27
2463 .28
2585 .29
2708 .30
2832 .31
2957 .32
3088 .33
3229 .34
3371 .35
3514 .36
3660 .37
3807 .38
3957 .39
4109 .40
4268 .41
4464 .42
4677 .43
4914 .44
5155 .45
5405 .46
5670 .47
5940 .48
6217 .49
6565 .50
6928 .51
7340 .52
7803 .53
8303 .54
8811 .55
9442 .56
10103 .57
10802 .58
11557 .59
12349 .60
13224 .61
14108 .62
15079 .63
16053 .64
17063 .65
18079 .66
19187 .67
20310 .68
21453 .69
22606 .70
23847 .71
25285 .72
26841 .73
28459 .74
30223 .75
31998 .76
33903 .77
35812 .78
37776 .79
39984 .80
42251 .81
44711 .82
47191 .83
50221 .84
53384 .85
56567 .86
59764 .87
63057 .88
66822 .89
71368 .90
76058 .91
80912 .92
85926 .93
91740 .94
97587 .95
104465 .96
113327 .97
124437 .98
136333 .99
148303 1.00


==> data/ea.papadimitriou-steiglitz-5-ecdf.dat <==
runtime freq
44 .01
101 .02
162 .03
225 .04
294 .05
365 .06
440 .07
516 .08
592 .09
669 .10
767 .11
869 .12
973 .13
1077 .14
1190 .15
1309 .16
1429 .17
1550 .18
1671 .19
1792 .20
1928 .21
2069 .22
2211 .23
2354 .24
2500 .25
2649 .26
2802 .27
2955 .28
3110 .29
3269 .30
3430 .31
3597 .32
3765 .33
3936 .34
4120 .35
4305 .36
4491 .37
4679 .38
4868 .39
5066 .40
5265 .41
5469 .42
5674 .43
5905 .44
6147 .45
6389 .46
6664 .47
6940 .48
7266 .49
7659 .50
8072 .51
8568 .52
9153 .53
9870 .54
10688 .55
11676 .56
12856 .57
14331 .58
15857 .59
17385 .60
18980 .61
21073 .62
23217 .63
25465 .64
27725 .65
30018 .66
32809 .67
35894 .68
39311 .69
42754 .70
46220 .71
49708 .72
53334 .73
57184 .74
61235 .75
65367 .76
69515 .77
74399 .78
79752 .79
85360 .80
91114 .81
96964 .82
102983 .83
109045 .84
115395 .85
122227 .86
129533 .87
136844 .88
144267 .89
152144 .90
160580 .91
170053 .92
180515 .93
191394 .94
204210 .95
219708 .96
235456 .97
252184 .98
269999 .99
288547 1.00


==> data/ea.papadimitriou-steiglitz-6-ecdf.dat <==
runtime freq
71 .01
165 .02
261 .03
358 .04
457 .05
561 .06
667 .07
776 .08
887 .09
1002 .10
1122 .11
1242 .12
1366 .13
1495 .14
1627 .15
1766 .16
1918 .17
2071 .18
2230 .19
2389 .20
2548 .21
2724 .22
2904 .23
3089 .24
3276 .25
3464 .26
3657 .27
3857 .28
4061 .29
4265 .30
4472 .31
4684 .32
4900 .33
5117 .34
5343 .35
5569 .36
5803 .37
6046 .38
6294 .39
6546 .40
6801 .41
7060 .42
7324 .43
7589 .44
7884 .45
8203 .46
8529 .47
8857 .48
9217 .49
9699 .50
10253 .51
10920 .52
11675 .53
12480 .54
14236 .55
16605 .56
19135 .57
21687 .58
24320 .59
27323 .60
30639 .61
34427 .62
38809 .63
43541 .64
48318 .65
53741 .66
59626 .67
65585 .68
72417 .69
79257 .70
86722 .71
94251 .72
101797 .73
109683 .74
118289 .75
127264 .76
136520 .77
145808 .78
155461 .79
165421 .80
175536 .81
186116 .82
197869 .83
211186 .84
224964 .85
238994 .86
253619 .87
269243 .88
285874 .89
304158 .90
324470 .91
346645 .92
368845 .93
391274 .94
417106 .95
443161 .96
469616 .97
503808 .98
540913 .99
584097 1.00


==> data/ea.papadimitriou-steiglitz-7-ecdf.dat <==
runtime freq
53 .01
134 .02
243 .03
373 .04
504 .05
646 .06
796 .07
950 .08
1116 .09
1284 .10
1459 .11
1634 .12
1814 .13
1995 .14
2180 .15
2365 .16
2551 .17
2741 .18
2934 .19
3129 .20
3330 .21
3531 .22
3733 .23
3936 .24
4143 .25
4352 .26
4563 .27
4783 .28
5010 .29
5240 .30
5472 .31
5710 .32
5952 .33
6203 .34
6458 .35
6715 .36
6994 .37
7284 .38
7578 .39
7876 .40
8177 .41
8504 .42
8831 .43
9190 .44
9561 .45
9946 .46
10348 .47
10754 .48
11241 .49
12040 .50
12866 .51
14373 .52
16130 .53
18183 .54
20810 .55
23854 .56
26913 .57
30072 .58
33338 .59
36882 .60
41138 .61
45633 .62
51030 .63
56864 .64
63408 .65
71294 .66
79195 .67
87438 .68
97413 .69
108545 .70
120739 .71
133076 .72
146127 .73
159207 .74
172801 .75
187260 .76
201790 .77
218133 .78
236321 .79
254918 .80
277022 .81
299470 .82
322596 .83
346281 .84
371861 .85
400494 .86
432414 .87
465295 .88
498407 .89
532577 .90
570793 .91
613169 .92
656301 .93
700564 .94
746536 .95
794722 .96
857087 .97
921843 .98
993486 .99
1092484 1.00


==> data/ea.papadimitriou-steiglitz-8-ecdf.dat <==
runtime freq
69 .01
179 .02
299 .03
420 .04
556 .05
695 .06
841 .07
988 .08
1137 .09
1300 .10
1476 .11
1656 .12
1840 .13
2026 .14
2217 .15
2416 .16
2625 .17
2842 .18
3059 .19
3279 .20
3499 .21
3727 .22
3955 .23
4190 .24
4428 .25
4668 .26
4919 .27
5175 .28
5435 .29
5697 .30
5966 .31
6240 .32
6522 .33
6809 .34
7097 .35
7392 .36
7691 .37
7999 .38
8315 .39
8668 .40
9023 .41
9383 .42
9752 .43
10142 .44
10538 .45
10938 .46
11362 .47
11974 .48
12599 .49
14057 .50
15911 .51
18440 .52
21839 .53
26527 .54
31914 .55
40526 .56
49279 .57
58176 .58
68782 .59
79469 .60
92754 .61
107625 .62
125065 .63
142611 .64
161173 .65
180016 .66
200619 .67
222436 .68
244907 .69
270141 .70
296133 .71
322481 .72
352362 .73
383328 .74
417069 .75
450847 .76
489726 .77
535200 .78
585142 .79
638220 .80
700697 .81
764574 .82
829468 .83
899982 .84
971018 .85
1044959 .86
1118920 .87
1197364 .88
1277623 .89
1372544 .90
1474677 .91
1580456 .92
1686973 .93
1806300 .94
1932599 .95
2072602 .96
2212661 .97
2373730 .98
2552538 .99
2745758 1.00


==> data/ea.papadimitriou-steiglitz-9-ecdf.dat <==
runtime freq
129 .01
278 .02
433 .03
594 .04
765 .05
940 .06
1116 .07
1296 .08
1477 .09
1660 .10
1849 .11
2039 .12
2240 .13
2461 .14
2682 .15
2907 .16
3135 .17
3372 .18
3609 .19
3852 .20
4099 .21
4358 .22
4618 .23
4878 .24
5139 .25
5402 .26
5665 .27
5933 .28
6206 .29
6484 .30
6772 .31
7063 .32
7356 .33
7662 .34
7976 .35
8300 .36
8629 .37
8960 .38
9295 .39
9631 .40
9974 .41
10328 .42
10687 .43
11049 .44
11424 .45
11821 .46
12237 .47
12668 .48
13100 .49
13611 .50
14181 .51
16135 .52
19035 .53
23626 .54
32125 .55
41074 .56
53017 .57
65572 .58
89426 .59
113820 .60
138387 .61
173732 .62
210300 .63
247540 .64
288866 .65
332589 .66
377846 .67
424871 .68
473285 .69
528453 .70
584243 .71
647852 .72
713400 .73
783078 .74
853102 .75
926014 .76
1001162 .77
1081383 .78
1162130 .79
1250371 .80
1352219 .81
1463696 .82
1575391 .83
1697043 .84
1826601 .85
1962253 .86
2107241 .87
2262396 .88
2419489 .89
2577525 .90
2736880 .91
2904560 .92
3087518 .93
3272214 .94
3487442 .95
3719680 .96
3985612 .97
4257385 .98
4545148 .99
4914408 1.00


==> data/ea.papadimitriou-steiglitz.dat <==
5	639.71
6	1483.03
7	2885.47
8	5840.97
9	10924.84
10	27457.58
11	49144.08
12	109719.6
13	193272.76
14	488044.57
15	586530.54
16	1300238.94
17	2390093.13
18	5088620.68
19	8150834.29
20	22307927.24
21	40578735.25
22	90469396.97


==> data/ea.random_planted.edge_prob0.1-by-k-n100.dat <==
n k mean sd count
100 3 2246.0840840841 3984.7150622336 999
100 4 1988.074 2478.1890128292 1000
100 5 2027.03 2337.9778873423 1000
100 6 2247.497 2840.8026900711 1000
100 7 2370.06 2913.9056990271 1000
100 8 3137.705 4441.2886651266 1000
100 9 3415.088 4870.1810111471 1000
100 10 2759.864 3454.2940953545 1000


==> data/ea.random_planted.edge_prob0.1-by-k-n20.dat <==
n k mean sd count
20 3 240.36636636637 326.43109292278 999
20 4 168.958 236.42769781118 1000
20 5 214.785 451.73594514842 1000
20 6 93.182 119.45100006872 1000
20 7 122.353 264.99697316533 1000
20 8 77.542 136.03928448402 1000
20 9 63.483 79.199130129145 1000
20 10 34.503 24.787787828393 1000


==> data/ea.random_planted.edge_prob0.1-by-k-n30.dat <==
n k mean sd count
30 3 493.3993993994 695.07557556797 999
30 4 615.817 871.76775033349 1000
30 5 843.184 1220.9807574873 1000
30 6 505.491 712.39164353098 1000
30 7 753.439 1070.5175992057 1000
30 8 1098.977 1495.7266958973 1000
30 9 1338.666 2285.9354385619 1000
30 10 535.326 966.25186281134 1000


==> data/ea.random_planted.edge_prob0.1-by-k-n40.dat <==
n k mean sd count
40 3 884.16516516517 1294.300582455 999
40 4 934.587 1386.8506369181 1000
40 5 1127.066 1599.7896826373 1000
40 6 1575.868 2177.6480187279 1000
40 7 1509.793 1741.0514346938 1000
40 8 2333.153 3289.9213714345 1000
40 9 1194.039 1560.035149972 1000
40 10 1819.646 2195.3990233112 1000


==> data/ea.random_planted.edge_prob0.1-by-k-n50.dat <==
n k mean sd count
50 3 1031.1371371371 1541.0900672586 999
50 4 1529.963 2074.9244784382 1000
50 5 1685.874 2196.6515463633 1000
50 6 1668.629 2221.1388320116 1000
50 7 1685.34 2118.8763312915 1000
50 8 2020.563 2391.4061079633 1000
50 9 2107.679 2484.6159156311 1000
50 10 3020.538 4121.7602905128 1000


==> data/ea.random_planted.edge_prob0.1-by-k-n60.dat <==
n k mean sd count
60 3 1424.2842842843 2038.1130363061 999
60 4 1827.311 2826.7582826743 1000
60 5 1952.909 2650.6462639016 1000
60 6 1985.349 2680.2109241246 1000
60 7 1810.751 2101.3450964116 1000
60 8 2434.011 2790.8848921732 1000
60 9 2724.843 3034.0885738265 1000
60 10 3343.137 3858.0515009023 1000


==> data/ea.random_planted.edge_prob0.1-by-k-n70.dat <==
n k mean sd count
70 3 1462.2412412412 2233.214228515 999
70 4 1484.405 1853.2205009659 1000
70 5 1732.313 2310.352827431 1000
70 6 2411.889 3652.0914189559 1000
70 7 2438.271 3488.6071801819 1000
70 8 2425.107 2764.5419667346 1000
70 9 2732.919 3376.3565742017 1000
70 10 3521.591 4558.7933311739 1000


==> data/ea.random_planted.edge_prob0.1-by-k-n80.dat <==
n k mean sd count
80 3 1353.0550550551 1581.6128256411 999
80 4 1845.431 3001.4579455721 1000
80 5 1694.309 2064.7804909953 1000
80 6 2319.662 3163.9954565399 1000
80 7 2261.005 2745.7609120171 1000
80 8 2515.167 3110.7293057939 1000
80 9 3331.268 4276.8566636137 1000
80 10 3172.32 4534.7370819047 1000


==> data/ea.random_planted.edge_prob0.1-by-k-n90.dat <==
n k mean sd count
90 3 1724.2142142142 2441.2841630765 999
90 4 1942.613 2668.318747483 1000
90 5 1812.042 2062.7114885318 1000
90 6 2265.893 3183.231230781 1000
90 7 2003.683 2143.8971004431 1000
90 8 2884.228 3578.8437116376 1000
90 9 3111.797 4507.2258335372 1000
90 10 2632.516 3081.1030586142 1000


==> data/ea.random_planted.edge_prob0.1-by-n-k10.dat <==
n k mean sd count
20 10 34.537537537538 24.776118631683 999
30 10 535.326 966.25186281134 1000
40 10 1819.646 2195.3990233112 1000
50 10 3020.538 4121.7602905128 1000
60 10 3343.137 3858.0515009023 1000
70 10 3521.591 4558.7933311739 1000
80 10 3172.32 4534.7370819047 1000
90 10 2632.516 3081.1030586142 1000
100 10 2759.864 3454.2940953545 1000


==> data/ea.random_planted.edge_prob0.1-by-n-k3.dat <==
n k mean sd count
20 3 240.36636636637 326.43109292278 999
30 3 493.944 694.94102763896 1000
40 3 884.289 1293.658549201 1000
50 3 1031.216 1540.3205766407 1000
60 3 1423.869 2037.1350340579 1000
70 3 1461.805 2232.1388529466 1000
80 3 1352.712 1580.8582523015 1000
90 3 1723.491 2440.1691682112 1000
100 3 2244.844 3982.9132664109 1000


==> data/ea.random_planted.edge_prob0.1-by-n-k4.dat <==
n k mean sd count
20 4 169.02402402402 236.5368952808 999
30 4 615.817 871.76775033349 1000
40 4 934.587 1386.8506369181 1000
50 4 1529.963 2074.9244784382 1000
60 4 1827.311 2826.7582826743 1000
70 4 1484.405 1853.2205009659 1000
80 4 1845.431 3001.4579455721 1000
90 4 1942.613 2668.318747483 1000
100 4 1988.074 2478.1890128292 1000


==> data/ea.random_planted.edge_prob0.1-by-n-k5.dat <==
n k mean sd count
20 5 213.996996997 451.2740492495 999
30 5 843.184 1220.9807574873 1000
40 5 1127.066 1599.7896826373 1000
50 5 1685.874 2196.6515463633 1000
60 5 1952.909 2650.6462639016 1000
70 5 1732.313 2310.352827431 1000
80 5 1694.309 2064.7804909953 1000
90 5 1812.042 2062.7114885318 1000
100 5 2027.03 2337.9778873423 1000


==> data/ea.random_planted.edge_prob0.1-by-n-k6.dat <==
n k mean sd count
20 6 93.264264264264 119.48248559082 999
30 6 505.491 712.39164353098 1000
40 6 1575.868 2177.6480187279 1000
50 6 1668.629 2221.1388320116 1000
60 6 1985.349 2680.2109241246 1000
70 6 2411.889 3652.0914189559 1000
80 6 2319.662 3163.9954565399 1000
90 6 2265.893 3183.231230781 1000
100 6 2247.497 2840.8026900711 1000


==> data/ea.random_planted.edge_prob0.1-by-n-k7.dat <==
n k mean sd count
20 7 122.45345345345 265.11065407371 999
30 7 753.439 1070.5175992057 1000
40 7 1509.793 1741.0514346938 1000
50 7 1685.34 2118.8763312915 1000
60 7 1810.751 2101.3450964116 1000
70 7 2438.271 3488.6071801819 1000
80 7 2261.005 2745.7609120171 1000
90 7 2003.683 2143.8971004431 1000
100 7 2370.06 2913.9056990271 1000


==> data/ea.random_planted.edge_prob0.1-by-n-k8.dat <==
n k mean sd count
20 8 77.61961961962 136.08526685562 999
30 8 1098.977 1495.7266958973 1000
40 8 2333.153 3289.9213714345 1000
50 8 2020.563 2391.4061079633 1000
60 8 2434.011 2790.8848921732 1000
70 8 2425.107 2764.5419667346 1000
80 8 2515.167 3110.7293057939 1000
90 8 2884.228 3578.8437116376 1000
100 8 3137.705 4441.2886651266 1000


==> data/ea.random_planted.edge_prob0.1-by-n-k9.dat <==
n k mean sd count
20 9 63.496496496496 79.237648549367 999
30 9 1338.666 2285.9354385619 1000
40 9 1194.039 1560.035149972 1000
50 9 2107.679 2484.6159156311 1000
60 9 2724.843 3034.0885738265 1000
70 9 2732.919 3376.3565742017 1000
80 9 3331.268 4276.8566636137 1000
90 9 3111.797 4507.2258335372 1000
100 9 3415.088 4870.1810111471 1000


==> data/ea.random_planted.edge_prob0.25-by-k-n100.dat <==
n k mean sd count
100 3 1203.4064064064 466.91637881811 999
100 4 1276.413 540.32523149191 1000
100 5 1266.013 537.2183992004 1000
100 6 1311.677 645.44034419062 1000
100 7 1338.997 568.30366006303 1000
100 8 1392.125 667.61784499964 1000
100 9 1385.262 645.44820763927 1000
100 10 1451.538 672.6544109069 1000


==> data/ea.random_planted.edge_prob0.25-by-k-n20.dat <==
n k mean sd count
20 3 237.02202202202 277.10322970934 999
20 4 287.599 317.72563916181 1000
20 5 445.783 698.02668513758 1000
20 6 475.936 589.9393819524 1000
20 7 575.647 803.72720609222 1000
20 8 519920.982 6064412.5088064 1000
20 9 1486.87 13408.559678047 1000
20 10 607.474 1269.6303716455 1000


==> data/ea.random_planted.edge_prob0.25-by-k-n30.dat <==
n k mean sd count
30 3 332.36036036036 289.62066661641 999
30 4 362.049 318.23660244248 1000
30 5 519.671 599.5375651709 1000
30 6 525.358 645.20997182603 1000
30 7 532.411 582.89760481297 1000
30 8 757.038 1024.8023391808 1000
30 9 772.438 836.67973390846 1000
30 10 846.409 1015.2482626204 1000


==> data/ea.random_planted.edge_prob0.25-by-k-n40.dat <==
n k mean sd count
40 3 495.19019019019 592.65426516638 999
40 4 464.561 347.09767368001 1000
40 5 468.217 304.06128852285 1000
40 6 546.418 478.8121284286 1000
40 7 603.078 529.07281725861 1000
40 8 659.545 646.22725696356 1000
40 9 682.144 606.13112955054 1000
40 10 784.925 760.06100156573 1000


==> data/ea.random_planted.edge_prob0.25-by-k-n50.dat <==
n k mean sd count
50 3 566.52952952953 338.96912693771 999
50 4 575.239 321.64494921008 1000
50 5 609.25 447.23202925102 1000
50 6 707.3 595.33699207603 1000
50 7 680.633 565.00768844238 1000
50 8 735.403 589.80421803053 1000
50 9 855.203 843.71262927124 1000
50 10 905.28 850.41052772509 1000


==> data/ea.random_planted.edge_prob0.25-by-k-n60.dat <==
n k mean sd count
60 3 673.32132132132 360.53011216737 999
60 4 713.657 405.21212496323 1000
60 5 723.291 392.36553752086 1000
60 6 774.622 506.80842326652 1000
60 7 786.122 495.37236792023 1000
60 8 824.746 550.91445090523 1000
60 9 880.081 659.06093781892 1000
60 10 957.009 738.50600948472 1000


==> data/ea.random_planted.edge_prob0.25-by-k-n70.dat <==
n k mean sd count
70 3 820.69169169169 381.77303774066 999
70 4 842.984 495.76920118624 1000
70 5 875.118 503.70808998458 1000
70 6 854.385 390.0594071627 1000
70 7 918.084 488.00973601604 1000
70 8 934.284 523.30136600592 1000
70 9 983.208 592.93175053862 1000
70 10 1045.897 749.41969434308 1000


==> data/ea.random_planted.edge_prob0.25-by-k-n80.dat <==
n k mean sd count
80 3 916.56956956957 375.90862653832 999
80 4 974.092 485.50325327947 1000
80 5 965.56 407.617485413 1000
80 6 1001.676 467.90985740702 1000
80 7 1046.814 546.88937948857 1000
80 8 1073.175 511.7809982455 1000
80 9 1133.073 684.01215069127 1000
80 10 1162.112 726.49714766237 1000


==> data/ea.random_planted.edge_prob0.25-by-k-n90.dat <==
n k mean sd count
90 3 1078.6856856857 446.40226395913 999
90 4 1094.36 508.56389139579 1000
90 5 1152.697 483.32325058449 1000
90 6 1150.558 519.01419862502 1000
90 7 1188.541 511.07469675642 1000
90 8 1204.481 535.35095992189 1000
90 9 1301.576 764.83990370685 1000
90 10 1298.074 685.47658798582 1000


==> data/ea.random_planted.edge_prob0.25-by-n-k10.dat <==
n k mean sd count
20 10 607.06606606607 1270.2007303692 999
30 10 846.409 1015.2482626204 1000
40 10 784.925 760.06100156573 1000
50 10 905.28 850.41052772509 1000
60 10 957.009 738.50600948472 1000
70 10 1045.897 749.41969434308 1000
80 10 1162.112 726.49714766237 1000
90 10 1298.074 685.47658798582 1000
100 10 1451.538 672.6544109069 1000


==> data/ea.random_planted.edge_prob0.25-by-n-k3.dat <==
n k mean sd count
20 3 237.02202202202 277.10322970934 999
30 3 332.135 289.56338464787 1000
40 3 495.726 592.59984770797 1000
50 3 567.029 339.16739920529 1000
60 3 674.249 361.54175061317 1000
70 3 820.886 381.63138172262 1000
80 3 916.653 375.72969991524 1000
90 3 1078.608 446.18554646904 1000
100 3 1203.205 466.72608692381 1000


==> data/ea.random_planted.edge_prob0.25-by-n-k4.dat <==
n k mean sd count
20 4 287.78578578579 317.82984406395 999
30 4 362.049 318.23660244248 1000
40 4 464.561 347.09767368001 1000
50 4 575.239 321.64494921008 1000
60 4 713.657 405.21212496323 1000
70 4 842.984 495.76920118624 1000
80 4 974.092 485.50325327947 1000
90 4 1094.36 508.56389139579 1000
100 4 1276.413 540.32523149191 1000


==> data/ea.random_planted.edge_prob0.25-by-n-k5.dat <==
n k mean sd count
20 5 445.22422422422 698.15251029344 999
30 5 519.671 599.5375651709 1000
40 5 468.217 304.06128852285 1000
50 5 609.25 447.23202925102 1000
60 5 723.291 392.36553752086 1000
70 5 875.118 503.70808998458 1000
80 5 965.56 407.617485413 1000
90 5 1152.697 483.32325058449 1000
100 5 1266.013 537.2183992004 1000


==> data/ea.random_planted.edge_prob0.25-by-n-k6.dat <==
n k mean sd count
20 6 476.31131131131 590.11541293492 999
30 6 525.358 645.20997182603 1000
40 6 546.418 478.8121284286 1000
50 6 707.3 595.33699207603 1000
60 6 774.622 506.80842326652 1000
70 6 854.385 390.0594071627 1000
80 6 1001.676 467.90985740702 1000
90 6 1150.558 519.01419862502 1000
100 6 1311.677 645.44034419062 1000


==> data/ea.random_planted.edge_prob0.25-by-n-k7.dat <==
n k mean sd count
20 7 576.13413413413 803.98206219959 999
30 7 532.411 582.89760481297 1000
40 7 603.078 529.07281725861 1000
50 7 680.633 565.00768844238 1000
60 7 786.122 495.37236792023 1000
70 7 918.084 488.00973601604 1000
80 7 1046.814 546.88937948857 1000
90 7 1188.541 511.07469675642 1000
100 7 1338.997 568.30366006303 1000


==> data/ea.random_planted.edge_prob0.25-by-n-k8.dat <==
n k mean sd count
20 8 520440.41341341 6067427.7744612 999
30 8 757.038 1024.8023391808 1000
40 8 659.545 646.22725696356 1000
50 8 735.403 589.80421803053 1000
60 8 824.746 550.91445090523 1000
70 8 934.284 523.30136600592 1000
80 8 1073.175 511.7809982455 1000
90 8 1204.481 535.35095992189 1000
100 8 1392.125 667.61784499964 1000


==> data/ea.random_planted.edge_prob0.25-by-n-k9.dat <==
n k mean sd count
20 9 1488.2872872873 13415.200769871 999
30 9 772.438 836.67973390846 1000
40 9 682.144 606.13112955054 1000
50 9 855.203 843.71262927124 1000
60 9 880.081 659.06093781892 1000
70 9 983.208 592.93175053862 1000
80 9 1133.073 684.01215069127 1000
90 9 1301.576 764.83990370685 1000
100 9 1385.262 645.44820763927 1000


==> data/ea.random_planted.edge_prob0.5-by-k-n100.dat <==
n k mean sd count
100 3 1198.980980981 356.90350356975 999
100 4 1231.008 373.74202739194 1000
100 5 1256.986 362.15249859173 1000
100 6 1273.086 383.90905011834 1000
100 7 1309.817 362.67550100611 1000
100 8 1318.577 378.6807007812 1000
100 9 1314.156 394.68216285218 1000
100 10 1353.183 381.70618690837 1000


==> data/ea.random_planted.edge_prob0.5-by-k-n20.dat <==
n k mean sd count
20 3 168.61561561562 97.912666069053 999
20 4 190.784 133.94091052218 1000
20 5 206.143 158.07914969587 1000
20 6 230.534 294.10543151878 1000
20 7 2054.285 18441.915791095 1000
20 8 302.505 328.36591807182 1000
20 9 63808.922 1169312.1637456 1000
20 10 178061.427 2475576.3618335 1000


==> data/ea.random_planted.edge_prob0.5-by-k-n30.dat <==
n k mean sd count
30 3 272.71071071071 116.39700994116 999
30 4 282.229 125.8580899975 1000
30 5 291.535 130.76222518195 1000
30 6 310.959 150.77296775884 1000
30 7 330.753 196.1743978846 1000
30 8 341.817 196.81041092597 1000
30 9 385.881 269.86224350485 1000
30 10 396.002 297.93362421929 1000


==> data/ea.random_planted.edge_prob0.5-by-k-n40.dat <==
n k mean sd count
40 3 386.23623623624 146.81467687851 999
40 4 396.886 154.58831958642 1000
40 5 420.21 174.59640260843 1000
40 6 431.969 180.11053785063 1000
40 7 441.572 186.69987053466 1000
40 8 445.605 185.38663700542 1000
40 9 466.955 201.52562505188 1000
40 10 485.228 229.4742348074 1000


==> data/ea.random_planted.edge_prob0.5-by-k-n50.dat <==
n k mean sd count
50 3 510.46146146146 188.16507235716 999
50 4 529.563 187.3631419943 1000
50 5 541.334 201.04982336594 1000
50 6 554.17 209.53544378506 1000
50 7 575.889 212.52026148238 1000
50 8 574.905 214.16550805356 1000
50 9 587.396 235.73234594116 1000
50 10 599.269 219.69830674128 1000


==> data/ea.random_planted.edge_prob0.5-by-k-n60.dat <==
n k mean sd count
60 3 648.16716716717 245.32547821947 999
60 4 653.847 225.7459475247 1000
60 5 674.296 222.55787200275 1000
60 6 675.366 224.76661245406 1000
60 7 693.809 242.42439668298 1000
60 8 709.493 241.38221003695 1000
60 9 719.211 227.51690139288 1000
60 10 745.652 276.00058554144 1000


==> data/ea.random_planted.edge_prob0.5-by-k-n70.dat <==
n k mean sd count
70 3 792.30630630631 265.89662709947 999
70 4 801.007 272.66460888781 1000
70 5 825.742 272.98348194976 1000
70 6 845.926 271.33713783109 1000
70 7 841.546 273.24857303684 1000
70 8 859.789 282.72305672832 1000
70 9 874.223 278.90778910928 1000
70 10 879.117 288.43444964626 1000


==> data/ea.random_planted.edge_prob0.5-by-k-n80.dat <==
n k mean sd count
80 3 925.73273273273 298.07640417364 999
80 4 935.363 304.91030734714 1000
80 5 949.879 280.92437570254 1000
80 6 972.338 289.25228199383 1000
80 7 977.764 276.19893221038 1000
80 8 1008.52 326.19950600471 1000
80 9 1026.995 304.57286419608 1000
80 10 1034.02 324.60787093025 1000


==> data/ea.random_planted.edge_prob0.5-by-k-n90.dat <==
n k mean sd count
90 3 1052.6606606607 330.76383022746 999
90 4 1070.658 331.17449415917 1000
90 5 1095.015 332.21555645537 1000
90 6 1125.981 338.68297683497 1000
90 7 1159.897 354.4214736327 1000
90 8 1151.891 346.30016593112 1000
90 9 1184.4 346.59151703364 1000
90 10 1178.842 359.48238986719 1000


==> data/ea.random_planted.edge_prob0.5-by-n-k10.dat <==
n k mean sd count
20 10 178239.56456456 2476809.9075875 999
30 10 396.002 297.93362421929 1000
40 10 485.228 229.4742348074 1000
50 10 599.269 219.69830674128 1000
60 10 745.652 276.00058554144 1000
70 10 879.117 288.43444964626 1000
80 10 1034.02 324.60787093025 1000
90 10 1178.842 359.48238986719 1000
100 10 1353.183 381.70618690837 1000


==> data/ea.random_planted.edge_prob0.5-by-n-k3.dat <==
n k mean sd count
20 3 168.61561561562 97.912666069053 999
30 3 272.543 116.45955941862 1000
40 3 386.02 146.90041297196 1000
50 3 510.999 188.83749786417 1000
60 3 648.526 245.46508189645 1000
70 3 792.519 265.84860940415 1000
80 3 925.825 297.94146655424 1000
90 3 1052.609 330.6022776464 1000
100 3 1198.783 356.77976359473 1000


==> data/ea.random_planted.edge_prob0.5-by-n-k4.dat <==
n k mean sd count
20 4 190.87487487487 133.97715146094 999
30 4 282.229 125.8580899975 1000
40 4 396.886 154.58831958642 1000
50 4 529.563 187.3631419943 1000
60 4 653.847 225.7459475247 1000
70 4 801.007 272.66460888781 1000
80 4 935.363 304.91030734714 1000
90 4 1070.658 331.17449415917 1000
100 4 1231.008 373.74202739194 1000


==> data/ea.random_planted.edge_prob0.5-by-n-k5.dat <==
n k mean sd count
20 5 206.24924924925 158.1225994279 999
30 5 291.535 130.76222518195 1000
40 5 420.21 174.59640260843 1000
50 5 541.334 201.04982336594 1000
60 5 674.296 222.55787200275 1000
70 5 825.742 272.98348194976 1000
80 5 949.879 280.92437570254 1000
90 5 1095.015 332.21555645537 1000
100 5 1256.986 362.15249859173 1000


==> data/ea.random_planted.edge_prob0.5-by-n-k6.dat <==
n k mean sd count
20 6 230.66266266266 294.22458348747 999
30 6 310.959 150.77296775884 1000
40 6 431.969 180.11053785063 1000
50 6 554.17 209.53544378506 1000
60 6 675.366 224.76661245406 1000
70 6 845.926 271.33713783109 1000
80 6 972.338 289.25228199383 1000
90 6 1125.981 338.68297683497 1000
100 6 1273.086 383.90905011834 1000


==> data/ea.random_planted.edge_prob0.5-by-n-k7.dat <==
n k mean sd count
20 7 2056.2412412412 18451.049107332 999
30 7 330.753 196.1743978846 1000
40 7 441.572 186.69987053466 1000
50 7 575.889 212.52026148238 1000
60 7 693.809 242.42439668298 1000
70 7 841.546 273.24857303684 1000
80 7 977.764 276.19893221038 1000
90 7 1159.897 354.4214736327 1000
100 7 1309.817 362.67550100611 1000


==> data/ea.random_planted.edge_prob0.5-by-n-k8.dat <==
n k mean sd count
20 8 301.78878878879 327.74798843361 999
30 8 341.817 196.81041092597 1000
40 8 445.605 185.38663700542 1000
50 8 574.905 214.16550805356 1000
60 8 709.493 241.38221003695 1000
70 8 859.789 282.72305672832 1000
80 8 1008.52 326.19950600471 1000
90 8 1151.891 346.30016593112 1000
100 8 1318.577 378.6807007812 1000


==> data/ea.random_planted.edge_prob0.5-by-n-k9.dat <==
n k mean sd count
20 9 63871.780780781 1169896.154407 999
30 9 385.881 269.86224350485 1000
40 9 466.955 201.52562505188 1000
50 9 587.396 235.73234594116 1000
60 9 719.211 227.51690139288 1000
70 9 874.223 278.90778910928 1000
80 9 1026.995 304.57286419608 1000
90 9 1184.4 346.59151703364 1000
100 9 1314.156 394.68216285218 1000


==> data/ea.random_planted.edge_prob0.75-by-k-n100.dat <==
n k mean sd count
100 3 1211.5685685686 356.75112864381 999
100 4 1236.33 349.94992506079 1000
100 5 1249.626 359.32646664786 1000
100 6 1275.697 347.9474969757 1000
100 7 1310.551 373.12171635301 1000
100 8 1320.2 375.35162026937 1000
100 9 1329.848 366.99711412732 1000
100 10 1346.268 362.29482153864 1000


==> data/ea.random_planted.edge_prob0.75-by-k-n20.dat <==
n k mean sd count
20 3 160.30730730731 72.511823765703 999
20 4 166.235 77.681414618795 1000
20 5 179.246 93.570341951352 1000
20 6 213.047 314.76213239682 1000
20 7 221.181 262.4214878326 1000
20 8 221.138 193.87824460142 1000
20 9 507.962 3810.4986892554 1000
20 10 2957.344 26965.662684638 1000


==> data/ea.random_planted.edge_prob0.75-by-k-n30.dat <==
n k mean sd count
30 3 272.25925925926 110.16083092093 999
30 4 272.668 101.70610555865 1000
30 5 293.367 116.58607388373 1000
30 6 296.198 117.82877584197 1000
30 7 299.542 114.1961163481 1000
30 8 356.48 997.64469754645 1000
30 9 320.601 144.07066375621 1000
30 10 349.516 231.50233059966 1000


==> data/ea.random_planted.edge_prob0.75-by-k-n40.dat <==
n k mean sd count
40 3 391.52052052052 143.28944503852 999
40 4 397.567 139.09873460592 1000
40 5 408.197 141.55744664871 1000
40 6 415.507 139.91850177206 1000
40 7 435.974 146.76576410564 1000
40 8 441.005 156.12574490847 1000
40 9 445.355 163.10529823802 1000
40 10 463.163 174.12688075539 1000


==> data/ea.random_planted.edge_prob0.75-by-k-n50.dat <==
n k mean sd count
50 3 512.63563563564 179.51720872336 999
50 4 539.343 182.40278541494 1000
50 5 541.109 180.68977257419 1000
50 6 571.078 191.56826542075 1000
50 7 566.167 195.98911920269 1000
50 8 581.226 198.07836318478 1000
50 9 582.835 179.6285561741 1000
50 10 577.631 177.91118916535 1000


==> data/ea.random_planted.edge_prob0.75-by-k-n60.dat <==
n k mean sd count
60 3 639.55955955956 206.94811729685 999
60 4 667.918 211.10275139763 1000
60 5 674.075 215.63138980972 1000
60 6 687.979 206.9016114868 1000
60 7 705.288 213.45738007647 1000
60 8 722.517 234.319882892 1000
60 9 729.146 214.45752659843 1000
60 10 739.099 231.99674931061 1000


==> data/ea.random_planted.edge_prob0.75-by-k-n70.dat <==
n k mean sd count
70 3 790.5045045045 256.4106795805 999
70 4 807.984 247.9418013988 1000
70 5 821.999 266.26204475192 1000
70 6 830.206 256.00559452564 1000
70 7 842.376 254.31858478406 1000
70 8 871.404 260.6044770864 1000
70 9 887.015 283.25929923942 1000
70 10 890.619 258.62287530424 1000


==> data/ea.random_planted.edge_prob0.75-by-k-n80.dat <==
n k mean sd count
80 3 923.12312312312 294.02317444391 999
80 4 937.7 286.47933679484 1000
80 5 980.085 281.52598931121 1000
80 6 1005.14 295.50182694821 1000
80 7 1015.316 306.53518552356 1000
80 8 1010.833 282.2513683686 1000
80 9 1043.622 311.48416573158 1000
80 10 1022.655 290.82282215963 1000


==> data/ea.random_planted.edge_prob0.75-by-k-n90.dat <==
n k mean sd count
90 3 1064.8208208208 309.40172880335 999
90 4 1089.133 330.53156040448 1000
90 5 1111.022 324.74022807735 1000
90 6 1152.568 330.92443299998 1000
90 7 1163.857 340.64877239928 1000
90 8 1164.624 331.45568556822 1000
90 9 1202.371 344.77441720313 1000
90 10 1195.705 340.08337312441 1000


==> data/ea.random_planted.edge_prob0.75-by-n-k10.dat <==
n k mean sd count
20 10 2960.2002002002 26979.017812742 999
30 10 349.516 231.50233059966 1000
40 10 463.163 174.12688075539 1000
50 10 577.631 177.91118916535 1000
60 10 739.099 231.99674931061 1000
70 10 890.619 258.62287530424 1000
80 10 1022.655 290.82282215963 1000
90 10 1195.705 340.08337312441 1000
100 10 1346.268 362.29482153864 1000


==> data/ea.random_planted.edge_prob0.75-by-n-k3.dat <==
n k mean sd count
20 3 160.30730730731 72.511823765703 999
30 3 272.088 110.23879011875 1000
40 3 391.283 143.41453426916 1000
50 3 513.321 180.73155190185 1000
60 3 639.931 207.17775184575 1000
70 3 790.746 256.39606944809 1000
80 3 923.205 293.88738450258 1000
90 3 1064.757 309.25341975252 1000
100 3 1211.357 356.63529029147 1000


==> data/ea.random_planted.edge_prob0.75-by-n-k4.dat <==
n k mean sd count
20 4 166.3003003003 77.692858555023 999
30 4 272.668 101.70610555865 1000
40 4 397.567 139.09873460592 1000
50 4 539.343 182.40278541494 1000
60 4 667.918 211.10275139763 1000
70 4 807.984 247.9418013988 1000
80 4 937.7 286.47933679484 1000
90 4 1089.133 330.53156040448 1000
100 4 1236.33 349.94992506079 1000


==> data/ea.random_planted.edge_prob0.75-by-n-k5.dat <==
n k mean sd count
20 5 179.32532532533 93.583561779513 999
30 5 293.367 116.58607388373 1000
40 5 408.197 141.55744664871 1000
50 5 541.109 180.68977257419 1000
60 5 674.075 215.63138980972 1000
70 5 821.999 266.26204475192 1000
80 5 980.085 281.52598931121 1000
90 5 1111.022 324.74022807735 1000
100 5 1249.626 359.32646664786 1000


==> data/ea.random_planted.edge_prob0.75-by-n-k6.dat <==
n k mean sd count
20 6 213.15915915916 314.89979589801 999
30 6 296.198 117.82877584197 1000
40 6 415.507 139.91850177206 1000
50 6 571.078 191.56826542075 1000
60 6 687.979 206.9016114868 1000
70 6 830.206 256.00559452564 1000
80 6 1005.14 295.50182694821 1000
90 6 1152.568 330.92443299998 1000
100 6 1275.697 347.9474969757 1000


==> data/ea.random_planted.edge_prob0.75-by-n-k7.dat <==
n k mean sd count
20 7 221.2972972973 262.52714470339 999
30 7 299.542 114.1961163481 1000
40 7 435.974 146.76576410564 1000
50 7 566.167 195.98911920269 1000
60 7 705.288 213.45738007647 1000
70 7 842.376 254.31858478406 1000
80 7 1015.316 306.53518552356 1000
90 7 1163.857 340.64877239928 1000
100 7 1310.551 373.12171635301 1000


==> data/ea.random_planted.edge_prob0.75-by-n-k8.dat <==
n k mean sd count
20 8 221.25825825826 193.93803467075 999
30 8 356.48 997.64469754645 1000
40 8 441.005 156.12574490847 1000
50 8 581.226 198.07836318478 1000
60 8 722.517 234.319882892 1000
70 8 871.404 260.6044770864 1000
80 8 1010.833 282.2513683686 1000
90 8 1164.624 331.45568556822 1000
100 8 1320.2 375.35162026937 1000


==> data/ea.random_planted.edge_prob0.75-by-n-k9.dat <==
n k mean sd count
20 9 508.37037037037 3812.385385243 999
30 9 320.601 144.07066375621 1000
40 9 445.355 163.10529823802 1000
50 9 582.835 179.6285561741 1000
60 9 729.146 214.45752659843 1000
70 9 887.015 283.25929923942 1000
80 9 1043.622 311.48416573158 1000
90 9 1202.371 344.77441720313 1000
100 9 1329.848 366.99711412732 1000


==> data/eajar.biclique-by-k-n10.dat <==
n k mean sd count
10 3 2555.2412412412 3069.9786127733 1998
10 4 4214.029 5262.9371362205 2000
10 5 7052.516 9403.3221773866 2000
10 6 10476.6635 14457.094097194 2000
10 7 14901.4225 21478.96655885 2000
10 8 18702.736 26173.167148352 2000


==> data/eajar.biclique-by-k-n100.dat <==
n k mean sd count
100 3 4793.1341341341 2962.9655042178 999
100 4 8051.207 5086.8051929696 1000
100 5 13747.238 9334.8371165944 1000
100 6 20701.079 14453.585232905 1000
100 7 29642.094 22093.709565157 1000
100 8 37293.239 26054.657459564 1000


==> data/eajar.biclique-by-k-n20.dat <==
n k mean sd count
20 3 832.83083083083 539.03304319282 999
20 4 1174.367 809.00270313806 1000
20 5 1508.682 1028.3053996118 1000
20 6 1925.055 1411.4540128553 1000
20 7 2137.351 1517.0377039461 1000
20 8 2327.782 1714.6963533116 1000


==> data/eajar.biclique-by-k-n30.dat <==
n k mean sd count
30 3 1247.6676676677 786.78387209477 999
30 4 1944.111 1322.2002299679 1000
30 5 2706.312 1814.4487153945 1000
30 6 3636.947 2514.6416768506 1000
30 7 4528.136 3107.6269481314 1000
30 8 5005.992 3251.9956884802 1000


==> data/eajar.biclique-by-k-n40.dat <==
n k mean sd count
40 3 1796.9019019019 1083.4125205876 999
40 4 2855.128 1861.7714528262 1000
40 5 4112.678 2685.3709467106 1000
40 6 5772.276 4007.6435503486 1000
40 7 7274.87 4799.2145371168 1000
40 8 8481.912 5989.724060136 1000


==> data/eajar.biclique-by-k-n50.dat <==
n k mean sd count
50 3 2242.3913913914 1367.7123770217 999
50 4 3580.426 2325.1509072026 1000
50 5 5455.92 3762.2880231009 1000
50 6 7862.795 5578.6439945378 1000
50 7 10315.163 7262.5070505363 1000
50 8 12472.893 8852.3561284313 1000


==> data/eajar.biclique-by-k-n60.dat <==
n k mean sd count
60 3 2733.4564564565 1671.75418527 999
60 4 4607.422 2925.5581947154 1000
60 5 6984.714 4655.5720240455 1000
60 6 10143.515 6732.6664017053 1000
60 7 14045.587 10086.410846391 1000
60 8 16970.55 12031.469782975 1000


==> data/eajar.biclique-by-k-n70.dat <==
n k mean sd count
70 3 3294.8128128128 2005.5412175137 999
70 4 5452.413 3695.8903059459 1000
70 5 8577.254 5771.8778864266 1000
70 6 13069.876 9222.8496619272 1000
70 7 16703.478 12285.811848319 1000
70 8 22216.198 16542.110956758 1000


==> data/eajar.biclique-by-k-n80.dat <==
n k mean sd count
80 3 3722.9099099099 2291.7930671894 999
80 4 6285.713 4056.571193814 1000
80 5 10037.955 6834.5259919404 1000
80 6 15001.052 10216.302413119 1000
80 7 21027.217 13747.919730083 1000
80 8 27348.562 19096.27778787 1000


==> data/eajar.biclique-by-k-n90.dat <==
n k mean sd count
90 3 4371.5435435435 2600.9427903461 999
90 4 7049.637 4750.8950161718 1000
90 5 11855.547 8247.8255843987 1000
90 6 17567.36 12904.049503392 1000
90 7 24846.139 16057.451757007 1000
90 8 32929.589 22596.627500769 1000


==> data/eajar.biclique-by-n-k3.dat <==
n k mean sd count
10 3 316.86973947896 230.81461223631 998
20 3 832.901 538.76775877636 1000
30 3 1247.053 786.63017309293 1000
40 3 1795.686 1083.5525596636 1000
50 3 2241.934 1367.1041816509 1000
60 3 2734.248 1671.1047356565 1000
70 3 3294.291 2004.6051087336 1000
80 3 3722.134 2290.777144545 1000
90 3 4374.759 2601.6285061097 1000
100 3 4791.992 2961.7023984582 1000


==> data/eajar.biclique-by-n-k4.dat <==
n k mean sd count
10 4 376.87387387387 268.10041733585 999
20 4 1174.367 809.00270313806 1000
30 4 1944.111 1322.2002299679 1000
40 4 2855.128 1861.7714528262 1000
50 4 3580.426 2325.1509072026 1000
60 4 4607.422 2925.5581947154 1000
70 4 5452.413 3695.8903059459 1000
80 4 6285.713 4056.571193814 1000
90 4 7049.637 4750.8950161718 1000
100 4 8051.207 5086.8051929696 1000


==> data/eajar.biclique-by-n-k5.dat <==
n k mean sd count
10 5 357.92092092092 256.86419989389 999
20 5 1508.682 1028.3053996118 1000
30 5 2706.312 1814.4487153945 1000
40 5 4112.678 2685.3709467106 1000
50 5 5455.92 3762.2880231009 1000
60 5 6984.714 4655.5720240455 1000
70 5 8577.254 5771.8778864266 1000
80 5 10037.955 6834.5259919404 1000
90 5 11855.547 8247.8255843987 1000
100 5 13747.238 9334.8371165944 1000


==> data/eajar.biclique-by-n-k6.dat <==
n k mean sd count
10 6 252.35235235235 177.81920399831 999
20 6 1925.055 1411.4540128553 1000
30 6 3636.947 2514.6416768506 1000
40 6 5772.276 4007.6435503486 1000
50 6 7862.795 5578.6439945378 1000
60 6 10143.515 6732.6664017053 1000
70 6 13069.876 9222.8496619272 1000
80 6 15001.052 10216.302413119 1000
90 6 17567.36 12904.049503392 1000
100 6 20701.079 14453.585232905 1000


==> data/eajar.biclique-by-n-k7.dat <==
n k mean sd count
10 7 160.67967967968 109.63090516927 999
20 7 2137.351 1517.0377039461 1000
30 7 4528.136 3107.6269481314 1000
40 7 7274.87 4799.2145371168 1000
50 7 10315.163 7262.5070505363 1000
60 7 14045.587 10086.410846391 1000
70 7 16703.478 12285.811848319 1000
80 7 21027.217 13747.919730083 1000
90 7 24846.139 16057.451757007 1000
100 7 29642.094 22093.709565157 1000


==> data/eajar.biclique-by-n-k8.dat <==
n k mean sd count
10 8 112.13913913914 66.24728723345 999
20 8 2327.782 1714.6963533116 1000
30 8 5005.992 3251.9956884802 1000
40 8 8481.912 5989.724060136 1000
50 8 12472.893 8852.3561284313 1000
60 8 16970.55 12031.469782975 1000
70 8 22216.198 16542.110956758 1000
80 8 27348.562 19096.27778787 1000
90 8 32929.589 22596.627500769 1000
100 8 37293.239 26054.657459564 1000


==> data/eajar.clique-anticlique-by-k-n10.dat <==
n k mean sd count
10 3 2642.3746873437 3233.9616821077 1999
10 4 4209.3855 5412.1598004625 2000
10 5 6620.637 8488.9371301731 2000
10 6 10192.115 13813.134645262 2000
10 7 14760.152 20220.578588263 2000
10 8 20245.7125 28088.305400148 2000


==> data/eajar.clique-anticlique-by-k-n100.dat <==
n k mean sd count
100 3 4979.5945945946 3155.6324528001 999
100 4 8051.522 5383.6519863589 1000
100 5 12867.608 8123.4807185911 1000
100 6 20027.946 13713.229762956 1000
100 7 29199.7 20017.329026205 1000
100 8 40171.673 27995.983144986 1000


==> data/eajar.clique-anticlique-by-k-n20.dat <==
n k mean sd count
20 3 756.00500500501 483.64908130034 999
20 4 1153.335 786.27736382772 1000
20 5 1538.721 1078.4076521535 1000
20 6 1923.791 1319.6208411826 1000
20 7 2181.962 1570.4936194601 1000
20 8 2282.235 1588.4440923147 1000


==> data/eajar.clique-anticlique-by-k-n30.dat <==
n k mean sd count
30 3 1297.5235235235 817.9957036192 999
30 4 1961.321 1240.553589801 1000
30 5 2756.73 1946.8372285053 1000
30 6 3610.255 2408.711938605 1000
30 7 4528.892 2993.3851300614 1000
30 8 4830.573 3306.1024563862 1000


==> data/eajar.clique-anticlique-by-k-n40.dat <==
n k mean sd count
40 3 1770.6496496496 1099.4651210849 999
40 4 2865.594 1856.5316180482 1000
40 5 4232.883 2934.3558638391 1000
40 6 5559.692 4025.6725458714 1000
40 7 7254.644 5405.6225421622 1000
40 8 8340.295 5944.2237001456 1000


==> data/eajar.clique-anticlique-by-k-n50.dat <==
n k mean sd count
50 3 2263.036036036 1407.1161161152 999
50 4 3764.416 2523.5123989733 1000
50 5 5610.514 3942.8185857587 1000
50 6 7709.764 5389.3718982607 1000
50 7 10261.069 7182.0819033694 1000
50 8 12259.877 8482.1071996537 1000


==> data/eajar.clique-anticlique-by-k-n60.dat <==
n k mean sd count
60 3 2699.3953953954 1654.8237319989 999
60 4 4566.77 3046.4875534808 1000
60 5 6683.362 4430.8760483127 1000
60 6 10307.715 7217.2257407655 1000
60 7 13528.301 8973.4769288494 1000
60 8 17022.996 12079.545513296 1000


==> data/eajar.clique-anticlique-by-k-n70.dat <==
n k mean sd count
70 3 3342.5565565566 2096.1320683226 999
70 4 5505.771 3813.8390089968 1000
70 5 8662.137 5757.5083239481 1000
70 6 12143.72 8288.6723693995 1000
70 7 16730.282 11231.036810122 1000
70 8 22006.809 15626.253289333 1000


==> data/eajar.clique-anticlique-by-k-n80.dat <==
n k mean sd count
80 3 3572.4134134134 2071.2816727321 999
80 4 6299.482 4208.9702617553 1000
80 5 10251.017 7297.1660874355 1000
80 6 15273.948 10831.607642886 1000
80 7 20418.478 14553.182297027 1000
80 8 26792.467 18068.380327427 1000


==> data/eajar.clique-anticlique-by-k-n90.dat <==
n k mean sd count
90 3 4285.4154154154 2716.5673828001 999
90 4 7344.731 4918.5679026371 1000
90 5 11490.073 7566.0855963253 1000
90 6 18719.849 13632.853648624 1000
90 7 25082 18078.967185226 1000
90 8 32336.27 22159.434542297 1000


==> data/eajar.clique-anticlique-by-n-k3.dat <==
n k mean sd count
10 3 307.17817817818 221.78297875088 999
20 3 755.591 483.58420507953 1000
30 3 1297.039 817.72975207365 1000
40 3 1769.462 1099.5562880483 1000
50 3 2261.986 1406.8036046962 1000
60 3 2698.127 1654.4815587063 1000
70 3 3341.771 2095.2299585339 1000
80 3 3578.227 2078.3914584422 1000
90 3 4283.29 2716.0391400918 1000
100 3 4977.412 3154.8077456746 1000


==> data/eajar.clique-anticlique-by-n-k4.dat <==
n k mean sd count
10 4 367.28628628629 273.95964281972 999
20 4 1153.335 786.27736382772 1000
30 4 1961.321 1240.553589801 1000
40 4 2865.594 1856.5316180482 1000
50 4 3764.416 2523.5123989733 1000
60 4 4566.77 3046.4875534808 1000
70 4 5505.771 3813.8390089968 1000
80 4 6299.482 4208.9702617553 1000
90 4 7344.731 4918.5679026371 1000
100 4 8051.522 5383.6519863589 1000


==> data/eajar.clique-anticlique-by-n-k5.dat <==
n k mean sd count
10 5 373.71871871872 279.20760687243 999
20 5 1538.721 1078.4076521535 1000
30 5 2756.73 1946.8372285053 1000
40 5 4232.883 2934.3558638391 1000
50 5 5610.514 3942.8185857587 1000
60 5 6683.362 4430.8760483127 1000
70 5 8662.137 5757.5083239481 1000
80 5 10251.017 7297.1660874355 1000
90 5 11490.073 7566.0855963253 1000
100 5 12867.608 8123.4807185911 1000


==> data/eajar.clique-anticlique-by-n-k6.dat <==
n k mean sd count
10 6 356.45145145145 250.82224181554 999
20 6 1923.791 1319.6208411826 1000
30 6 3610.255 2408.711938605 1000
40 6 5559.692 4025.6725458714 1000
50 6 7709.764 5389.3718982607 1000
60 6 10307.715 7217.2257407655 1000
70 6 12143.72 8288.6723693995 1000
80 6 15273.948 10831.607642886 1000
90 6 18719.849 13632.853648624 1000
100 6 20027.946 13713.229762956 1000


==> data/eajar.clique-anticlique-by-n-k7.dat <==
n k mean sd count
10 7 320.7037037037 202.32711340286 999
20 7 2181.962 1570.4936194601 1000
30 7 4528.892 2993.3851300614 1000
40 7 7254.644 5405.6225421622 1000
50 7 10261.069 7182.0819033694 1000
60 7 13528.301 8973.4769288494 1000
70 7 16730.282 11231.036810122 1000
80 7 20418.478 14553.182297027 1000
90 7 25082 18078.967185226 1000
100 7 29199.7 20017.329026205 1000


==> data/eajar.clique-anticlique-by-n-k8.dat <==
n k mean sd count
10 8 319.83083083083 194.46375166553 999
20 8 2282.235 1588.4440923147 1000
30 8 4830.573 3306.1024563862 1000
40 8 8340.295 5944.2237001456 1000
50 8 12259.877 8482.1071996537 1000
60 8 17022.996 12079.545513296 1000
70 8 22006.809 15626.253289333 1000
80 8 26792.467 18068.380327427 1000
90 8 32336.27 22159.434542297 1000
100 8 40171.673 27995.983144986 1000


==> data/eajar.oliveto-he-yao-10-0.1-ecdf.dat <==
runtime freq
10737 .01
24243 .02
37989 .03
52569 .04
67252 .05
82776 .06
102677 .07
122613 .08
143603 .09
166122 .10
190154 .11
215460 .12
240983 .13
268232 .14
297960 .15
327947 .16
358047 .17
388541 .18
420516 .19
453471 .20
487317 .21
521324 .22
555449 .23
590049 .24
625598 .25
661461 .26
697954 .27
734867 .28
772016 .29
809515 .30
848077 .31
886742 .32
926554 .33
967301 .34
1008154 .35
1049269 .36
1090848 .37
1133565 .38
1177471 .39
1222044 .40
1266724 .41
1312936 .42
1360139 .43
1408581 .44
1457308 .45
1506857 .46
1556659 .47
1606784 .48
1660682 .49
1714779 .50
1768895 .51
1823311 .52
1878611 .53
1934129 .54
1989685 .55
2045606 .56
2104014 .57
2166545 .58
2230721 .59
2297159 .60
2365432 .61
2433774 .62
2502359 .63
2571708 .64
2641845 .65
2714284 .66
2786743 .67
2859498 .68
2932467 .69
3008545 .70
3091803 .71
3175420 .72
3259435 .73
3343644 .74
3428694 .75
3514459 .76
3601211 .77
3691172 .78
3784811 .79
3879755 .80
3975242 .81
4075512 .82
4176298 .83
4277556 .84
4380476 .85
4488955 .86
4597916 .87
4707510 .88
4820634 .89
4934859 .90
5049842 .91
5168727 .92
5288356 .93
5417660 .94
5553423 .95
5689345 .96
5825647 .97
5972072 .98
6174637 .99
6386056 1.00


==> data/eajar.oliveto-he-yao-10-0.25-ecdf.dat <==
runtime freq
14085 .01
31222 .02
49801 .03
69779 .04
90060 .05
110578 .06
131272 .07
152161 .08
173163 .09
195226 .10
217301 .11
240876 .12
264461 .13
288087 .14
312710 .15
337400 .16
362563 .17
388347 .18
415393 .19
445453 .20
476048 .21
506942 .22
539378 .23
572429 .24
605591 .25
640124 .26
674871 .27
709776 .28
745025 .29
780685 .30
816527 .31
854250 .32
893770 .33
934047 .34
976278 .35
1019367 .36
1062839 .37
1106710 .38
1152560 .39
1200409 .40
1248672 .41
1297532 .42
1347596 .43
1397818 .44
1448533 .45
1501960 .46
1556093 .47
1610804 .48
1666246 .49
1721822 .50
1778189 .51
1834808 .52
1891552 .53
1949135 .54
2007747 .55
2066633 .56
2126003 .57
2186494 .58
2248888 .59
2315275 .60
2383338 .61
2452265 .62
2521690 .63
2592030 .64
2662993 .65
2735912 .66
2809263 .67
2882927 .68
2956657 .69
3030487 .70
3104426 .71
3179564 .72
3257855 .73
3336992 .74
3416553 .75
3500323 .76
3591839 .77
3684934 .78
3778812 .79
3876870 .80
3975719 .81
4076280 .82
4178308 .83
4282617 .84
4393343 .85
4507055 .86
4621456 .87
4737872 .88
4858847 .89
4985783 .90
5114998 .91
5246758 .92
5378992 .93
5536122 .94
5693866 .95
8228604 .96
21707855 .97
36145835 .98
51587387 .99
82092999 1.00


==> data/eajar.oliveto-he-yao-10-0.3333-ecdf.dat <==
runtime freq
16166 .01
33054 .02
50484 .03
68739 .04
89815 .05
111056 .06
133207 .07
157056 .08
181884 .09
207516 .10
233465 .11
259680 .12
288551 .13
317521 .14
347522 .15
378071 .16
408920 .17
439789 .18
471580 .19
505925 .20
543227 .21
580866 .22
619398 .23
659165 .24
700050 .25
742304 .26
786429 .27
831270 .28
876645 .29
922230 .30
968972 .31
1015766 .32
1063424 .33
1112246 .34
1162925 .35
1214010 .36
1268319 .37
1326416 .38
1385993 .39
1446499 .40
1507758 .41
1570282 .42
1633102 .43
1697572 .44
1766937 .45
1836986 .46
1910352 .47
1986940 .48
2068955 .49
2153926 .50
2239793 .51
2329699 .52
2419794 .53
2513332 .54
2609050 .55
2705302 .56
2801959 .57
2906249 .58
3021059 .59
3138047 .60
3257855 .61
3378123 .62
3504434 .63
3632330 .64
3761437 .65
3906934 .66
4090350 .67
4333295 .68
8262211 .69
110724764 .70
1721881577 .70
3336052652 .70
4951341395 .70
6567508289 .70
8184323832 .70
9801347000 .70
11418498835 .70
13035955407 .70
14653798389 .70
16271714498 .70
17889710295 .70
19507970937 .70
21126310928 .70
22744746441 .70
24363205536 .70
25981888599 .70
27600710298 .70
29220200513 .70
30839828594 .70
32460118019 .70
34080708893 .70
35701745840 .70
37328482657 .70
38955660366 .70
40583917105 .70
42213489458 .70
43845070912 .70
45477377172 .70
47112144725 .70
48747005429 .70


==> data/eajar.oliveto-he-yao-4-0.3333-ecdf.dat <==
runtime freq
180 .01
423 .02
672 .03
925 .04
1192 .05
1461 .06
1736 .07
2031 .08
2326 .09
2631 .10
2949 .11
3285 .12
3626 .13
3967 .14
4311 .15
4677 .16
5066 .17
5458 .18
5858 .19
6259 .20
6670 .21
7102 .22
7551 .23
8010 .24
8474 .25
8945 .26
9429 .27
9914 .28
10404 .29
10901 .30
11403 .31
11917 .32
12432 .33
12952 .34
13489 .35
14040 .36
14593 .37
15176 .38
15765 .39
16357 .40
16952 .41
17565 .42
18201 .43
18844 .44
19513 .45
20210 .46
20948 .47
21705 .48
22464 .49
23232 .50
24007 .51
24813 .52
25624 .53
26460 .54
27301 .55
28144 .56
28989 .57
29843 .58
30713 .59
31592 .60
32524 .61
33480 .62
34474 .63
35470 .64
36478 .65
37496 .66
38519 .67
39548 .68
40613 .69
41711 .70
42814 .71
43952 .72
45092 .73
46238 .74
47398 .75
48604 .76
49889 .77
51199 .78
52532 .79
53895 .80
55261 .81
56633 .82
58010 .83
59397 .84
60822 .85
62255 .86
63733 .87
65244 .88
66794 .89
68371 .90
70010 .91
71741 .92
73554 .93
75390 .94
77255 .95
79307 .96
81396 .97
83566 .98
85900 .99
88915 1.00


==> data/eajar.oliveto-he-yao-5-0.1-ecdf.dat <==
runtime freq
288 .01
836 .02
1385 .03
1973 .04
2562 .05
3164 .06
3793 .07
4454 .08
5140 .09
5831 .10
6629 .11
7435 .12
8383 .13
9402 .14
10438 .15
11476 .16
12575 .17
13683 .18
14833 .19
15991 .20
17171 .21
18359 .22
19548 .23
20741 .24
21941 .25
23142 .26
24363 .27
25588 .28
26843 .29
28099 .30
29359 .31
30660 .32
32024 .33
33446 .34
34883 .35
36334 .36
37804 .37
39298 .38
40825 .39
42374 .40
43935 .41
45543 .42
47151 .43
48773 .44
50453 .45
52145 .46
53842 .47
55600 .48
57372 .49
59170 .50
60968 .51
62884 .52
64916 .53
66957 .54
69002 .55
71097 .56
73218 .57
75353 .58
77515 .59
79687 .60
81876 .61
84068 .62
86360 .63
88709 .64
91085 .65
93475 .66
95975 .67
98489 .68
101070 .69
103887 .70
106745 .71
109608 .72
112482 .73
115383 .74
118334 .75
121346 .76
124697 .77
128214 .78
131823 .79
135498 .80
139233 .81
143088 .82
147135 .83
151331 .84
155692 .85
160278 .86
165218 .87
170563 .88
175930 .89
181536 .90
187157 .91
192831 .92
198510 .93
204282 .94
210351 .95
217123 .96
224251 .97
232183 .98
241034 .99
251392 1.00


==> data/eajar.oliveto-he-yao-5-0.25-ecdf.dat <==
runtime freq
530 .01
1344 .02
2230 .03
3160 .04
4093 .05
5166 .06
6298 .07
7448 .08
8631 .09
9828 .10
11099 .11
12396 .12
13701 .13
15131 .14
16623 .15
18128 .16
19658 .17
21192 .18
22781 .19
24409 .20
26129 .21
27912 .22
29882 .23
31854 .24
33833 .25
35858 .26
37918 .27
40015 .28
42148 .29
44324 .30
46532 .31
48765 .32
51231 .33
53840 .34
56540 .35
59265 .36
62054 .37
64902 .38
67795 .39
70765 .40
73739 .41
76735 .42
79790 .43
82942 .44
86157 .45
89428 .46
92710 .47
96050 .48
99436 .49
102836 .50
106245 .51
109715 .52
113230 .53
116832 .54
120547 .55
124289 .56
128064 .57
131897 .58
135735 .59
139679 .60
143653 .61
147686 .62
152189 .63
156782 .64
161559 .65
166444 .66
171635 .67
176867 .68
182173 .69
187517 .70
192861 .71
198211 .72
203628 .73
209082 .74
214825 .75
220577 .76
226373 .77
232338 .78
238381 .79
244463 .80
250591 .81
257374 .82
264321 .83
271454 .84
278831 .85
286255 .86
294254 .87
302272 .88
310380 .89
318534 .90
327308 .91
336218 .92
345331 .93
355613 .94
366662 .95
377877 .96
389130 .97
401049 .98
413418 .99
428860 1.00


==> data/eajar.oliveto-he-yao-5-0.3333-ecdf.dat <==
runtime freq
715 .01
1504 .02
2324 .03
3150 .04
3991 .05
4861 .06
5745 .07
6655 .08
7600 .09
8547 .10
9496 .11
10456 .12
11432 .13
12540 .14
13680 .15
14827 .16
15990 .17
17178 .18
18393 .19
19639 .20
20887 .21
22150 .22
23470 .23
24799 .24
26129 .25
27486 .26
28851 .27
30311 .28
31795 .29
33305 .30
34824 .31
36360 .32
37904 .33
39475 .34
41056 .35
42638 .36
44390 .37
46185 .38
48070 .39
49995 .40
51937 .41
53964 .42
56047 .43
58234 .44
60442 .45
62655 .46
64891 .47
67134 .48
69387 .49
71668 .50
74007 .51
76382 .52
78806 .53
81460 .54
84150 .55
86858 .56
89571 .57
92298 .58
95137 .59
97984 .60
100942 .61
103915 .62
106952 .63
110036 .64
113223 .65
116521 .66
119894 .67
123318 .68
126819 .69
130376 .70
133970 .71
137582 .72
141296 .73
145260 .74
149271 .75
153361 .76
157481 .77
161721 .78
166023 .79
170378 .80
174765 .81
179210 .82
183748 .83
188561 .84
193569 .85
198610 .86
203752 .87
209094 .88
214749 .89
221243 .90
227776 .91
234356 .92
241180 .93
248361 .94
255591 .95
262917 .96
270321 .97
278231 .98
287896 .99
298352 1.00


==> data/eajar.oliveto-he-yao-6-0.1-ecdf.dat <==
runtime freq
1518 .01
3119 .02
5016 .03
7190 .04
9570 .05
12047 .06
14524 .07
17157 .08
19834 .09
22519 .10
25368 .11
28380 .12
31438 .13
34625 .14
37868 .15
41153 .16
44454 .17
47758 .18
51209 .19
54794 .20
58456 .21
62560 .22
66691 .23
70926 .24
75332 .25
79767 .26
84335 .27
88950 .28
93672 .29
98514 .30
103471 .31
108573 .32
113680 .33
118792 .34
124047 .35
129308 .36
134575 .37
139858 .38
145158 .39
150569 .40
155983 .41
161413 .42
166968 .43
172719 .44
178528 .45
184338 .46
190155 .47
196007 .48
201890 .49
207836 .50
213887 .51
220095 .52
226589 .53
233105 .54
239808 .55
246537 .56
253411 .57
260337 .58
267285 .59
274454 .60
281955 .61
289563 .62
297311 .63
305072 .64
312850 .65
320691 .66
328596 .67
336558 .68
344706 .69
353051 .70
361432 .71
370054 .72
379040 .73
388311 .74
398082 .75
407913 .76
417915 .77
428475 .78
439431 .79
450494 .80
461642 .81
472881 .82
484917 .83
497005 .84
509518 .85
522105 .86
535834 .87
549961 .88
564116 .89
578389 .90
592723 .91
607467 .92
622633 .93
638313 .94
655373 .95
672456 .96
690129 .97
708378 .98
730319 .99
755611 1.00


==> data/eajar.oliveto-he-yao-6-0.25-ecdf.dat <==
runtime freq
1548 .01
3136 .02
4780 .03
6523 .04
8276 .05
10061 .06
11901 .07
13841 .08
15983 .09
18218 .10
20554 .11
22906 .12
25276 .13
27751 .14
30467 .15
33349 .16
36301 .17
39304 .18
42323 .19
45356 .20
48467 .21
51578 .22
54731 .23
57935 .24
61320 .25
64775 .26
68237 .27
71737 .28
75404 .29
79085 .30
82855 .31
86897 .32
91113 .33
95425 .34
99859 .35
104392 .36
109022 .37
113691 .38
118704 .39
123735 .40
128807 .41
133948 .42
139414 .43
145040 .44
150705 .45
156450 .46
162316 .47
168200 .48
174353 .49
180635 .50
186923 .51
193291 .52
199784 .53
206453 .54
213222 .55
220004 .56
226822 .57
233704 .58
240790 .59
247945 .60
255287 .61
262816 .62
270359 .63
278001 .64
285962 .65
294244 .66
302815 .67
311442 .68
320095 .69
328875 .70
337714 .71
346684 .72
355789 .73
364928 .74
374095 .75
383860 .76
393713 .77
403707 .78
413864 .79
424440 .80
435172 .81
445974 .82
457155 .83
468593 .84
480169 .85
491858 .86
503677 .87
515777 .88
527913 .89
540163 .90
552511 .91
565165 .92
578096 .93
591061 .94
605162 .95
619608 .96
634142 .97
650166 .98
666864 .99
689664 1.00


==> data/eajar.oliveto-he-yao-6-0.3333-ecdf.dat <==
runtime freq
865 .01
1813 .02
2901 .03
4553 .04
6360 .05
8198 .06
10445 .07
12804 .08
15230 .09
17708 .10
20194 .11
22847 .12
25540 .13
28325 .14
31206 .15
34358 .16
37524 .17
40693 .18
43905 .19
47167 .20
50432 .21
53943 .22
57850 .23
62197 .24
66709 .25
71330 .26
75968 .27
80641 .28
85343 .29
90048 .30
94809 .31
99571 .32
104445 .33
109583 .34
114746 .35
120080 .36
125442 .37
130819 .38
136259 .39
141709 .40
147173 .41
152655 .42
158188 .43
163723 .44
169268 .45
174851 .46
180476 .47
186140 .48
191880 .49
197786 .50
203805 .51
209847 .52
215998 .53
222191 .54
228467 .55
234745 .56
241127 .57
247556 .58
254010 .59
260499 .60
267098 .61
273846 .62
280784 .63
287755 .64
294831 .65
301951 .66
309145 .67
316380 .68
323632 .69
330971 .70
338564 .71
346321 .72
354624 .73
363072 .74
371647 .75
380607 .76
390228 .77
400093 .78
410128 .79
421321 .80
433878 .81
446560 .82
459275 .83
472131 .84
485194 .85
498447 .86
512723 .87
527040 .88
541666 .89
557072 .90
572689 .91
588344 .92
605332 .93
622833 .94
641316 .95
661919 .96
686194 .97
710533 .98
735743 .99
763883 1.00


==> data/eajar.oliveto-he-yao-7-0.1-ecdf.dat <==
runtime freq
2011 .01
6066 .02
10517 .03
15092 .04
19675 .05
24332 .06
29037 .07
33851 .08
38671 .09
43842 .10
49126 .11
54817 .12
60730 .13
66663 .14
72639 .15
78619 .16
84706 .17
91133 .18
97760 .19
104610 .20
111658 .21
119205 .22
126865 .23
134879 .24
143041 .25
151348 .26
159898 .27
168528 .28
177407 .29
186596 .30
195910 .31
205258 .32
214703 .33
224359 .34
234043 .35
243846 .36
253674 .37
263801 .38
274050 .39
285073 .40
296361 .41
307757 .42
319658 .43
331579 .44
343574 .45
355681 .46
367811 .47
380192 .48
392583 .49
405124 .50
417777 .51
430500 .52
443798 .53
457262 .54
471255 .55
485265 .56
499489 .57
513750 .58
528041 .59
542508 .60
557086 .61
571810 .62
587096 .63
602589 .64
618713 .65
635122 .66
651807 .67
668791 .68
685788 .69
703249 .70
721399 .71
739733 .72
758439 .73
777256 .74
796637 .75
816027 .76
837189 .77
858959 .78
880835 .79
902820 .80
925651 .81
948563 .82
972013 .83
995936 .84
1021341 .85
1047623 .86
1075157 .87
1103729 .88
1132375 .89
1161812 .90
1191449 .91
1221917 .92
1252988 .93
1284672 .94
1317424 .95
1351033 .96
1389363 .97
1430076 .98
1482190 .99
1564183 1.00


==> data/eajar.oliveto-he-yao-7-0.25-ecdf.dat <==
runtime freq
2566 .01
5177 .02
8438 .03
12671 .04
17059 .05
22691 .06
28334 .07
34004 .08
39697 .09
45658 .10
51929 .11
58227 .12
64859 .13
71699 .14
78840 .15
86009 .16
93204 .17
100679 .18
108377 .19
116099 .20
123886 .21
132086 .22
140882 .23
149878 .24
159297 .25
168845 .26
178423 .27
188109 .28
197809 .29
207690 .30
217610 .31
227536 .32
237633 .33
248204 .34
259428 .35
270787 .36
282246 .37
293844 .38
305736 .39
318012 .40
330560 .41
343198 .42
355871 .43
369173 .44
382611 .45
396128 .46
409730 .47
423665 .48
437739 .49
452603 .50
467651 .51
483157 .52
498975 .53
515814 .54
533259 .55
551009 .56
569218 .57
589542 .58
610569 .59
632079 .60
653969 .61
676469 .62
702317 .63
728529 .64
755468 .65
782715 .66
812204 .67
843287 .68
874515 .69
907038 .70
940561 .71
974342 .72
1009321 .73
1046497 .74
1084260 .75
1126490 .76
1170506 .77
1221902 .78
1287986 .79
1356071 .80
1430805 .81
1511163 .82
1592180 .83
1698911 .84
1828301 .85
1959773 .86
2093432 .87
2245283 .88
2439022 .89
2664209 .90
2908876 .91
3172917 .92
3493964 .93
3848471 .94
4356156 .95
4883710 .96
5416300 .97
5960725 .98
6942067 .99
8276353 1.00


==> data/eajar.oliveto-he-yao-7-0.3333-ecdf.dat <==
runtime freq
4487 .01
9323 .02
14249 .03
19203 .04
24691 .05
30256 .06
35881 .07
41581 .08
47284 .09
53358 .10
59705 .11
66086 .12
72646 .13
79631 .14
86712 .15
93832 .16
101088 .17
108408 .18
115944 .19
123484 .20
131268 .21
139232 .22
147420 .23
155698 .24
163983 .25
172839 .26
182093 .27
192046 .28
202007 .29
212084 .30
222171 .31
232407 .32
242953 .33
253552 .34
264497 .35
275724 .36
286955 .37
298358 .38
309804 .39
321389 .40
332978 .41
344872 .42
357231 .43
369814 .44
382477 .45
395314 .46
408224 .47
421317 .48
434541 .49
448910 .50
463354 .51
478417 .52
493571 .53
508806 .54
524396 .55
540179 .56
556034 .57
572213 .58
588598 .59
605418 .60
625022 .61
645283 .62
666402 .63
689029 .64
711682 .65
735381 .66
759631 .67
785311 .68
815373 .69
845440 .70
877558 .71
910363 .72
945098 .73
981514 .74
1019661 .75
1058459 .76
1101821 .77
1150636 .78
1215426 .79
1311923 .80
1412446 .81
1516049 .82
1623897 .83
1769191 .84
1915440 .85
2062596 .86
2228408 .87
2453037 .88
2735152 .89
3104347 .90
3551004 .91
4025761 .92
4502474 .93
4992856 .94
5503059 .95
6042138 .96
6592903 .97
7144688 .98
7850826 .99
9746118 1.00


==> data/eajar.oliveto-he-yao-8-0.1-ecdf.dat <==
runtime freq
5953 .01
12096 .02
18437 .03
25208 .04
32170 .05
39767 .06
47739 .07
55743 .08
63881 .09
72206 .10
80910 .11
89884 .12
98872 .13
108656 .14
119322 .15
130140 .16
141544 .17
153184 .18
164991 .19
178304 .20
192002 .21
205831 .22
220149 .23
234625 .24
249497 .25
264483 .26
279788 .27
295475 .28
311486 .29
327874 .30
344343 .31
360814 .32
377489 .33
394203 .34
411027 .35
427993 .36
445135 .37
462323 .38
479615 .39
497260 .40
514936 .41
533455 .42
552569 .43
572133 .44
593034 .45
614171 .46
636078 .47
658044 .48
680984 .49
703945 .50
727278 .51
751229 .52
775344 .53
799908 .54
824626 .55
849703 .56
874875 .57
900468 .58
926348 .59
952671 .60
979422 .61
1006619 .62
1033985 .63
1061409 .64
1088935 .65
1117047 .66
1145430 .67
1173821 .68
1202526 .69
1232059 .70
1261668 .71
1291470 .72
1321621 .73
1352271 .74
1383656 .75
1415063 .76
1446510 .77
1478200 .78
1510399 .79
1543333 .80
1576846 .81
1610801 .82
1645567 .83
1680965 .84
1716475 .85
1753070 .86
1790672 .87
1828959 .88
1867719 .89
1911212 .90
1954887 .91
1998731 .92
2043265 .93
2088842 .94
2136029 .95
2197405 .96
2262578 .97
2332096 .98
2408274 .99
2526169 1.00


==> data/eajar.oliveto-he-yao-8-0.25-ecdf.dat <==
runtime freq
3846 .01
9247 .02
15700 .03
22358 .04
29154 .05
36102 .06
43738 .07
52005 .08
60470 .09
70399 .10
81129 .11
91898 .12
102959 .13
114079 .14
125226 .15
136421 .16
147796 .17
159435 .18
171849 .19
184628 .20
197551 .21
210739 .22
224372 .23
239072 .24
254010 .25
269099 .26
284695 .27
300674 .28
317447 .29
334510 .30
352336 .31
370659 .32
389373 .33
408375 .34
427838 .35
447661 .36
467788 .37
489083 .38
510438 .39
531804 .40
553173 .41
574543 .42
596415 .43
618338 .44
641007 .45
663767 .46
686628 .47
709552 .48
732633 .49
756203 .50
780018 .51
804361 .52
829594 .53
854960 .54
880546 .55
906833 .56
933168 .57
959990 .58
988747 .59
1017677 .60
1047515 .61
1078202 .62
1109951 .63
1141780 .64
1175300 .65
1209160 .66
1243683 .67
1280367 .68
1317240 .69
1354883 .70
1392678 .71
1436000 .72
1480196 .73
1525163 .74
1571481 .75
1618050 .76
1664997 .77
1713027 .78
1762686 .79
1813236 .80
1866426 .81
1921047 .82
1983666 .83
2046664 .84
2114033 .85
2182778 .86
2293585 .87
2427761 .88
2577901 .89
2761527 .90
3060008 .91
3468170 .92
4247363 .93
5103815 .94
5986065 .95
6914888 .96
7891433 .97
9603481 .98
11711532 .99
14058900 1.00


==> data/eajar.oliveto-he-yao-8-0.3333-ecdf.dat <==
runtime freq
6524 .01
13356 .02
20212 .03
27116 .04
34548 .05
42521 .06
50617 .07
59144 .08
68052 .09
77396 .10
87435 .11
97834 .12
108592 .13
119484 .14
130601 .15
141964 .16
153425 .17
165568 .18
177805 .19
190210 .20
203222 .21
216323 .22
229635 .23
243211 .24
256950 .25
271062 .26
285219 .27
299886 .28
315262 .29
330732 .30
346535 .31
362459 .32
378849 .33
395736 .34
412853 .35
430137 .36
447603 .37
465335 .38
483195 .39
501740 .40
520607 .41
539587 .42
558661 .43
579217 .44
599996 .45
620953 .46
642228 .47
663880 .48
685953 .49
708135 .50
730474 .51
753147 .52
775878 .53
798627 .54
821615 .55
844609 .56
868330 .57
893087 .58
917870 .59
942998 .60
968280 .61
993707 .62
1019214 .63
1044795 .64
1071619 .65
1098733 .66
1125884 .67
1154007 .68
1182676 .69
1212286 .70
1244996 .71
1280754 .72
1317398 .73
1355226 .74
1395027 .75
1435476 .76
1476797 .77
1518286 .78
1562626 .79
1607692 .80
1652761 .81
1701395 .82
1759281 .83
1818779 .84
1880289 .85
1952797 .86
2046908 .87
2163324 .88
2456270 .89
2857017 .90
3283217 .91
3780759 .92
4465994 .93
5327647 .94
6318153 .95
7366721 .96
9436143 .97
11721545 .98
14327506 .99
18596577 1.00


==> data/eajar.oliveto-he-yao-9-0.1-ecdf.dat <==
runtime freq
10157 .01
20460 .02
32146 .03
44089 .04
56184 .05
68411 .06
81544 .07
94801 .08
108580 .09
122493 .10
136432 .11
151706 .12
167237 .13
182821 .14
198744 .15
215906 .16
233278 .17
251040 .18
269149 .19
287348 .20
305996 .21
325165 .22
344449 .23
364316 .24
385900 .25
408429 .26
430967 .27
455515 .28
480157 .29
505468 .30
531300 .31
557504 .32
583748 .33
610148 .34
637493 .35
665279 .36
693176 .37
721303 .38
749606 .39
778640 .40
808408 .41
838253 .42
868594 .43
899275 .44
930635 .45
962624 .46
994742 .47
1028898 .48
1063549 .49
1098555 .50
1133589 .51
1169574 .52
1206297 .53
1243025 .54
1280357 .55
1318979 .56
1359498 .57
1400165 .58
1442482 .59
1485212 .60
1528811 .61
1572943 .62
1617511 .63
1663710 .64
1709958 .65
1757124 .66
1805777 .67
1854491 .68
1904826 .69
1955806 .70
2007779 .71
2061938 .72
2118049 .73
2174252 .74
2231495 .75
2289787 .76
2348637 .77
2407723 .78
2467900 .79
2528915 .80
2591203 .81
2656129 .82
2724611 .83
2793513 .84
2863592 .85
2933980 .86
3005870 .87
3079677 .88
3154191 .89
3231188 .90
3308988 .91
3387170 .92
3466984 .93
3549791 .94
3637174 .95
3734678 .96
3843886 .97
3976151 .98
4112699 .99
4252223 1.00


==> data/eajar.oliveto-he-yao-9-0.25-ecdf.dat <==
runtime freq
8416 .01
18114 .02
29368 .03
42019 .04
55292 .05
68767 .06
82558 .07
96441 .08
111024 .09
126307 .10
141834 .11
157379 .12
174431 .13
192291 .14
210203 .15
228388 .16
246592 .17
265005 .18
283986 .19
303914 .20
323884 .21
343869 .22
363992 .23
384287 .24
404831 .25
425576 .26
446335 .27
467429 .28
489178 .29
511195 .30
534059 .31
557331 .32
580607 .33
604421 .34
630053 .35
656240 .36
682662 .37
709158 .38
736291 .39
763525 .40
791158 .41
819386 .42
848262 .43
877156 .44
906078 .45
937787 .46
970318 .47
1002867 .48
1035939 .49
1069415 .50
1102939 .51
1136464 .52
1171035 .53
1206272 .54
1242130 .55
1278196 .56
1316443 .57
1354962 .58
1393852 .59
1433156 .60
1472803 .61
1513904 .62
1556631 .63
1600154 .64
1643879 .65
1687912 .66
1732428 .67
1777626 .68
1823172 .69
1870077 .70
1920909 .71
1971886 .72
2026338 .73
2080921 .74
2137323 .75
2194422 .76
2251791 .77
2309436 .78
2374490 .79
2439927 .80
2508190 .81
2585133 .82
2662230 .83
2739427 .84
2823519 .85
2909477 .86
3009508 .87
3126210 .88
3249392 .89
3372893 .90
3514639 .91
3901024 .92
5032755 .93
6328845 .94
8907744 .95
12200212 .96
15690646 .97
21103988 .98
33895021 .99
46788371 1.00


==> data/eajar.oliveto-he-yao-9-0.3333-ecdf.dat <==
runtime freq
12161 .01
25018 .02
38774 .03
52819 .04
67134 .05
81525 .06
96805 .07
113028 .08
129433 .09
147011 .10
164589 .11
183185 .12
201861 .13
221186 .14
241793 .15
264999 .16
289995 .17
315054 .18
340120 .19
365597 .20
391372 .21
417549 .22
443863 .23
472640 .24
501984 .25
531454 .26
561948 .27
593067 .28
624199 .29
655440 .30
689809 .31
724293 .32
759686 .33
795600 .34
831765 .35
868227 .36
905132 .37
942694 .38
982971 .39
1023508 .40
1066595 .41
1113765 .42
1161440 .43
1210276 .44
1259615 .45
1309842 .46
1361359 .47
1414248 .48
1467693 .49
1531206 .50
1599102 .51
1669168 .52
1742765 .53
1835180 .54
2032163 .55
18217987 .56
1430717969 .56
2844794072 .56
4260830097 .56
5676871439 .56
7093112103 .56
8509645691 .56
9926422357 .56
11343388492 .56
12760552163 .56
14177726256 .56
15595004312 .56
17012451583 .56
18430033010 .56
19847650520 .56
21265441096 .56
22683340366 .56
24101247303 .56
25519306345 .56
26937511059 .56
28355790839 .56
29774075883 .56
31192445985 .56
32610962741 .56
34029594274 .56
35448257645 .56
36866933616 .56
38285623167 .56
39704350608 .56
41123115016 .56
42541951452 .56
43961032654 .56
45380556053 .56
46800148961 .56
48220190911 .56
49640729880 .56
51061896522 .56
52483123262 .56
53904350002 .56
55326593575 .56
56748973092 .56
58171429237 .56
59594880817 .56
61028711341 .56
62465736825 .56


==> data/eajar.papadimitriou-steiglitz-10-ecdf.dat <==
runtime freq
1164 .01
3118 .02
5216 .03
7388 .04
9830 .05
12396 .06
15294 .07
18276 .08
21400 .09
24528 .10
27676 .11
30997 .12
34372 .13
38105 .14
41988 .15
46009 .16
50111 .17
54224 .18
58651 .19
63283 .20
67934 .21
72635 .22
77469 .23
82400 .24
87383 .25
92395 .26
97416 .27
102454 .28
107626 .29
112972 .30
118324 .31
123878 .32
129608 .33
135450 .34
141331 .35
147266 .36
153385 .37
159551 .38
165760 .39
172113 .40
178762 .41
185662 .42
192669 .43
199689 .44
206757 .45
214018 .46
221444 .47
229050 .48
236660 .49
244508 .50
252474 .51
260456 .52
268713 .53
277092 .54
285493 .55
293912 .56
302409 .57
311179 .58
320223 .59
329724 .60
339325 .61
348944 .62
358726 .63
368660 .64
378600 .65
389152 .66
399960 .67
410822 .68
422010 .69
433732 .70
445477 .71
457446 .72
469686 .73
481955 .74
494428 .75
506917 .76
519411 .77
532031 .78
545094 .79
558376 .80
573027 .81
587877 .82
603565 .83
619651 .84
636582 .85
654217 .86
671872 .87
691055 .88
710374 .89
730164 .90
750342 .91
771147 .92
794312 .93
817646 .94
841470 .95
866268 .96
891936 .97
923816 .98
960419 .99
1024563 1.00


==> data/eajar.papadimitriou-steiglitz-11-ecdf.dat <==
runtime freq
2058 .01
4563 .02
8082 .03
11742 .04
15412 .05
19862 .06
24317 .07
28875 .08
33463 .09
38184 .10
43035 .11
48095 .12
53209 .13
58381 .14
63823 .15
69325 .16
75081 .17
80870 .18
86843 .19
92909 .20
98987 .21
105157 .22
111340 .23
118623 .24
126243 .25
134032 .26
141835 .27
149959 .28
158460 .29
167145 .30
176019 .31
184914 .32
193825 .33
202851 .34
212036 .35
221290 .36
230655 .37
240149 .38
249842 .39
259574 .40
269472 .41
279641 .42
289846 .43
300067 .44
310507 .45
320997 .46
331603 .47
342255 .48
352948 .49
363711 .50
374532 .51
385369 .52
396261 .53
407191 .54
418223 .55
429637 .56
441093 .57
453030 .58
465046 .59
477115 .60
489262 .61
501742 .62
514362 .63
527875 .64
541967 .65
556185 .66
570494 .67
585135 .68
599916 .69
615850 .70
631892 .71
648411 .72
665002 .73
681606 .74
698257 .75
715158 .76
732290 .77
749645 .78
767173 .79
785545 .80
803941 .81
822446 .82
841445 .83
860829 .84
880459 .85
900570 .86
921055 .87
943557 .88
966239 .89
989959 .90
1014255 .91
1038691 .92
1063416 .93
1088633 .94
1114107 .95
1140593 .96
1167454 .97
1200350 .98
1238424 .99
1287737 1.00


==> data/eajar.papadimitriou-steiglitz-12-ecdf.dat <==
runtime freq
2577 .01
5885 .02
9331 .03
12846 .04
16802 .05
20788 .06
25072 .07
29905 .08
34749 .09
39688 .10
44632 .11
49805 .12
55110 .13
60462 .14
67157 .15
73927 .16
80714 .17
87709 .18
95123 .19
102717 .20
110373 .21
118215 .22
126219 .23
134477 .24
143105 .25
151860 .26
160847 .27
170079 .28
179768 .29
189557 .30
199443 .31
209453 .32
219537 .33
230127 .34
240832 .35
251796 .36
262817 .37
274140 .38
285644 .39
297218 .40
309001 .41
321200 .42
333546 .43
346810 .44
360363 .45
373938 .46
388253 .47
403151 .48
418067 .49
433125 .50
448260 .51
463608 .52
479090 .53
494753 .54
510773 .55
527018 .56
543984 .57
561646 .58
579380 .59
597563 .60
616069 .61
634645 .62
653554 .63
672658 .64
691820 .65
711699 .66
731636 .67
751601 .68
771588 .69
792013 .70
812640 .71
833985 .72
855387 .73
876838 .74
898456 .75
920506 .76
942940 .77
965740 .78
988739 .79
1012542 .80
1036866 .81
1061954 .82
1087071 .83
1112247 .84
1137626 .85
1165140 .86
1194341 .87
1225698 .88
1257615 .89
1292009 .90
1327849 .91
1364236 .92
1403294 .93
1442386 .94
1482149 .95
1521932 .96
1562395 .97
1610419 .98
1663003 .99
1728157 1.00


==> data/eajar.papadimitriou-steiglitz-13-ecdf.dat <==
runtime freq
3739 .01
7898 .02
12893 .03
17942 .04
23066 .05
28206 .06
33427 .07
39194 .08
45034 .09
51209 .10
58108 .11
65093 .12
73371 .13
81845 .14
90392 .15
99200 .16
108130 .17
117305 .18
126685 .19
136074 .20
145571 .21
155287 .22
165325 .23
175452 .24
185596 .25
195758 .26
206028 .27
216304 .28
226868 .29
237578 .30
248339 .31
259114 .32
269892 .33
280968 .34
292355 .35
304985 .36
318403 .37
332288 .38
346334 .39
360535 .40
374809 .41
389367 .42
404010 .43
418730 .44
434205 .45
449726 .46
465354 .47
481335 .48
497461 .49
513663 .50
529929 .51
546587 .52
563338 .53
580806 .54
598961 .55
617275 .56
635708 .57
654732 .58
674234 .59
694185 .60
714191 .61
734557 .62
754993 .63
776016 .64
797967 .65
820560 .66
845083 .67
869674 .68
894798 .69
920071 .70
945479 .71
971217 .72
997103 .73
1023432 .74
1050568 .75
1078344 .76
1106239 .77
1135144 .78
1164751 .79
1194820 .80
1227757 .81
1260946 .82
1296609 .83
1332620 .84
1369182 .85
1406114 .86
1443299 .87
1481324 .88
1519739 .89
1562604 .90
1606004 .91
1653564 .92
1703147 .93
1753190 .94
1807225 .95
1869705 .96
1934018 .97
2004858 .98
2078154 .99
2163074 1.00


==> data/eajar.papadimitriou-steiglitz-14-ecdf.dat <==
runtime freq
5321 .01
10868 .02
16868 .03
23235 .04
30092 .05
37361 .06
44777 .07
52492 .08
60681 .09
69773 .10
78948 .11
89061 .12
99242 .13
109426 .14
119892 .15
131247 .16
143275 .17
155345 .18
167693 .19
180387 .20
193423 .21
206619 .22
219992 .23
233379 .24
247614 .25
261994 .26
276591 .27
291228 .28
306822 .29
322855 .30
339364 .31
356024 .32
372791 .33
389653 .34
406943 .35
424613 .36
442702 .37
461169 .38
479773 .39
498733 .40
518111 .41
538423 .42
558797 .43
579739 .44
600776 .45
622531 .46
644517 .47
666595 .48
688870 .49
711432 .50
735302 .51
759222 .52
783186 .53
807818 .54
832553 .55
857431 .56
882900 .57
908997 .58
935987 .59
962986 .60
990477 .61
1018030 .62
1045637 .63
1073362 .64
1102023 .65
1130834 .66
1159760 .67
1188924 .68
1218514 .69
1248159 .70
1279202 .71
1310448 .72
1342179 .73
1374028 .74
1406640 .75
1440511 .76
1474388 .77
1508481 .78
1543295 .79
1580149 .80
1617024 .81
1654139 .82
1691440 .83
1729364 .84
1768062 .85
1808270 .86
1848517 .87
1889680 .88
1932342 .89
1976953 .90
2021593 .91
2066937 .92
2114470 .93
2162241 .94
2216118 .95
2270148 .96
2324382 .97
2381567 .98
2440113 .99
2505488 1.00


==> data/eajar.papadimitriou-steiglitz-15-ecdf.dat <==
runtime freq
3346 .01
6729 .02
12719 .03
18892 .04
25110 .05
32261 .06
39516 .07
46807 .08
54389 .09
62277 .10
70230 .11
78261 .12
86648 .13
95284 .14
104194 .15
113629 .16
124154 .17
135085 .18
147170 .19
160012 .20
172934 .21
187160 .22
202012 .23
217210 .24
232980 .25
249462 .26
266483 .27
283525 .28
300731 .29
320132 .30
340632 .31
361241 .32
382984 .33
404735 .34
426569 .35
448732 .36
470970 .37
494181 .38
518449 .39
543647 .40
568913 .41
594447 .42
620311 .43
647355 .44
674432 .45
703415 .46
732402 .47
761744 .48
791204 .49
820973 .50
851075 .51
881428 .52
912153 .53
942953 .54
975446 .55
1008422 .56
1042058 .57
1076370 .58
1111031 .59
1145875 .60
1181905 .61
1219360 .62
1256866 .63
1296437 .64
1336122 .65
1377500 .66
1420311 .67
1463150 .68
1507337 .69
1552514 .70
1598934 .71
1646763 .72
1695708 .73
1745787 .74
1796437 .75
1847751 .76
1900342 .77
1953333 .78
2007073 .79
2061340 .80
2116797 .81
2173716 .82
2230783 .83
2290862 .84
2359577 .85
2428904 .86
2498986 .87
2569198 .88
2642188 .89
2716452 .90
2791658 .91
2868744 .92
2948256 .93
3027981 .94
3109349 .95
3196728 .96
3286921 .97
3383885 .98
3510690 .99
3647155 1.00


==> data/eajar.papadimitriou-steiglitz-16-ecdf.dat <==
runtime freq
5670 .01
12602 .02
20273 .03
28390 .04
36530 .05
45406 .06
55049 .07
65228 .08
75811 .09
87867 .10
100041 .11
112243 .12
125581 .13
139887 .14
154336 .15
169781 .16
185229 .17
201205 .18
217604 .19
234267 .20
251502 .21
268757 .22
286148 .23
303803 .24
323295 .25
343474 .26
364082 .27
385232 .28
406441 .29
428590 .30
451567 .31
474549 .32
497836 .33
523122 .34
548681 .35
574438 .36
600256 .37
626479 .38
653442 .39
680976 .40
709576 .41
738970 .42
768546 .43
798359 .44
828247 .45
859644 .46
893079 .47
928317 .48
963923 .49
1000060 .50
1036387 .51
1072945 .52
1110123 .53
1149059 .54
1188535 .55
1228770 .56
1269161 .57
1309723 .58
1352521 .59
1396247 .60
1441391 .61
1487834 .62
1534969 .63
1583430 .64
1632565 .65
1681930 .66
1731941 .67
1784247 .68
1838580 .69
1893993 .70
1949407 .71
2008091 .72
2068975 .73
2131209 .74
2195167 .75
2260286 .76
2328145 .77
2398072 .78
2468535 .79
2539740 .80
2615660 .81
2692883 .82
2771328 .83
2852182 .84
2933137 .85
3015182 .86
3097555 .87
3181514 .88
3270051 .89
3359784 .90
3451273 .91
3549121 .92
3684227 .93
3824395 .94
3967275 .95
4111332 .96
4259704 .97
4439846 .98
4627362 .99
4998744 1.00


==> data/eajar.papadimitriou-steiglitz-17-ecdf.dat <==
runtime freq
5593 .01
11752 .02
19633 .03
27587 .04
35556 .05
44421 .06
53811 .07
63276 .08
72815 .09
82864 .10
94774 .11
106708 .12
119572 .13
132792 .14
146245 .15
159935 .16
174263 .17
189440 .18
205262 .19
221302 .20
238586 .21
256333 .22
274514 .23
292981 .24
312691 .25
332632 .26
354523 .27
377948 .28
402317 .29
427662 .30
453356 .31
479227 .32
506016 .33
533832 .34
561777 .35
593346 .36
625910 .37
659428 .38
693406 .39
727424 .40
762981 .41
799350 .42
836211 .43
874477 .44
913621 .45
953158 .46
992961 .47
1034239 .48
1078585 .49
1123219 .50
1168613 .51
1214820 .52
1261306 .53
1308164 .54
1359802 .55
1412866 .56
1468365 .57
1524120 .58
1581226 .59
1638564 .60
1697565 .61
1757188 .62
1821443 .63
1885750 .64
1951038 .65
2017894 .66
2086414 .67
2155081 .68
2230955 .69
2307264 .70
2384789 .71
2463381 .72
2544088 .73
2625944 .74
2708154 .75
2792281 .76
2878470 .77
2968845 .78
3060241 .79
3155526 .80
3252344 .81
3351251 .82
3452440 .83
3555127 .84
3665343 .85
3780366 .86
3899419 .87
4023057 .88
4148394 .89
4281151 .90
4421359 .91
4568971 .92
4717280 .93
4869017 .94
5022538 .95
5177182 .96
5335795 .97
5495475 .98
5698471 .99
5903767 1.00


==> data/eajar.papadimitriou-steiglitz-18-ecdf.dat <==
runtime freq
4159 .01
12454 .02
21252 .03
35330 .04
50453 .05
65729 .06
81335 .07
97603 .08
113985 .09
130918 .10
149706 .11
168792 .12
188368 .13
208841 .14
229698 .15
250920 .16
272469 .17
294648 .18
317147 .19
342502 .20
367903 .21
393350 .22
419101 .23
445260 .24
471714 .25
498192 .26
526383 .27
555097 .28
587574 .29
620317 .30
653220 .31
686887 .32
720826 .33
756183 .34
792228 .35
828904 .36
866945 .37
905250 .38
947554 .39
990505 .40
1036295 .41
1085816 .42
1136926 .43
1189058 .44
1241449 .45
1294262 .46
1347680 .47
1401700 .48
1456100 .49
1510760 .50
1565984 .51
1622210 .52
1679268 .53
1738201 .54
1798407 .55
1860878 .56
1923984 .57
1988479 .58
2054866 .59
2124502 .60
2198554 .61
2275410 .62
2352560 .63
2433057 .64
2513744 .65
2596682 .66
2681009 .67
2766227 .68
2862131 .69
2959722 .70
3066176 .71
3172651 .72
3280282 .73
3388146 .74
3496835 .75
3611325 .76
3730145 .77
3851201 .78
3973734 .79
4099345 .80
4225286 .81
4351930 .82
4481960 .83
4615707 .84
4753989 .85
4916070 .86
5080839 .87
5246996 .88
5419896 .89
5596671 .90
5809256 .91
6029812 .92
6270656 .93
6517356 .94
6794618 .95
7094526 .96
7463239 .97
7844502 .98
8234244 .99
8629282 1.00


==> data/eajar.papadimitriou-steiglitz-19-ecdf.dat <==
runtime freq
9496 .01
19026 .02
28777 .03
38794 .04
49184 .05
61192 .06
74672 .07
88215 .08
103086 .09
118499 .10
136225 .11
154295 .12
172824 .13
191832 .14
213300 .15
235122 .16
257299 .17
279679 .18
302064 .19
324833 .20
347927 .21
372178 .22
399479 .23
426824 .24
454471 .25
483948 .26
514655 .27
545684 .28
577664 .29
610949 .30
645614 .31
681539 .32
722119 .33
765118 .34
813185 .35
861440 .36
912036 .37
963302 .38
1014957 .39
1070388 .40
1127171 .41
1184045 .42
1242574 .43
1302298 .44
1362121 .45
1423777 .46
1488380 .47
1554112 .48
1623609 .49
1700228 .50
1779124 .51
1859308 .52
1941388 .53
2026655 .54
2112192 .55
2200120 .56
2289281 .57
2378910 .58
2470928 .59
2564614 .60
2661042 .61
2759056 .62
2857511 .63
2960296 .64
3064111 .65
3168576 .66
3275115 .67
3383322 .68
3493038 .69
3604962 .70
3716923 .71
3836619 .72
3962359 .73
4089681 .74
4219312 .75
4349513 .76
4480779 .77
4624084 .78
4772235 .79
4922883 .80
5081767 .81
5252085 .82
5422853 .83
5594381 .84
5783335 .85
5973730 .86
6172084 .87
6396099 .88
6627425 .89
6861057 .90
7101515 .91
7350892 .92
7626178 .93
7908437 .94
8191208 .95
8513373 .96
8861183 .97
9369739 .98
9879087 .99
10580698 1.00


==> data/eajar.papadimitriou-steiglitz-20-ecdf.dat <==
runtime freq
7081 .01
16094 .02
26069 .03
37382 .04
49597 .05
61954 .06
74544 .07
87945 .08
101740 .09
117806 .10
134943 .11
154098 .12
173933 .13
195985 .14
218585 .15
241674 .16
265168 .17
288959 .18
313812 .19
339441 .20
367309 .21
396069 .22
425746 .23
456402 .24
488390 .25
521485 .26
555974 .27
591676 .28
627895 .29
664813 .30
702225 .31
740747 .32
780318 .33
820571 .34
863694 .35
907706 .36
952724 .37
1003676 .38
1055545 .39
1108285 .40
1161446 .41
1216255 .42
1271189 .43
1331444 .44
1393233 .45
1458329 .46
1524967 .47
1595962 .48
1668329 .49
1741059 .50
1814705 .51
1889618 .52
1967498 .53
2048710 .54
2129924 .55
2213585 .56
2301680 .57
2393746 .58
2486500 .59
2585116 .60
2691992 .61
2800601 .62
2910554 .63
3022686 .64
3135146 .65
3256060 .66
3394993 .67
3538169 .68
3685927 .69
3833712 .70
3984115 .71
4141941 .72
4305351 .73
4472309 .74
4643568 .75
4819404 .76
4996850 .77
5175374 .78
5358610 .79
5544579 .80
5736334 .81
5938586 .82
6154703 .83
6381618 .84
6609704 .85
6845468 .86
7108329 .87
7372180 .88
7661569 .89
7971873 .90
8291698 .91
8647703 .92
9045293 .93
9465243 .94
9913051 .95
10374106 .96
10847147 .97
11334891 .98
11966524 .99
12730889 1.00


==> data/eajar.papadimitriou-steiglitz-3-ecdf.dat <==
runtime freq
129 .01
322 .02
537 .03
788 .04
1068 .05
1368 .06
1684 .07
2006 .08
2330 .09
2654 .10
2983 .11
3322 .12
3674 .13
4031 .14
4403 .15
4833 .16
5301 .17
5837 .18
6387 .19
6950 .20
7519 .21
8092 .22
8679 .23
9269 .24
9862 .25
10475 .26
11146 .27
11843 .28
12548 .29
13267 .30
14010 .31
14784 .32
15570 .33
16356 .34
17161 .35
17969 .36
18808 .37
19658 .38
20522 .39
21388 .40
22263 .41
23161 .42
24071 .43
24982 .44
25896 .45
26813 .46
27746 .47
28684 .48
29638 .49
30609 .50
31628 .51
32671 .52
33781 .53
34893 .54
36015 .55
37152 .56
38301 .57
39472 .58
40645 .59
41847 .60
43072 .61
44301 .62
45541 .63
46804 .64
48078 .65
49390 .66
50722 .67
52057 .68
53404 .69
54791 .70
56186 .71
57582 .72
59001 .73
60447 .74
61893 .75
63346 .76
64803 .77
66274 .78
67819 .79
69380 .80
70956 .81
72548 .82
74165 .83
75820 .84
77524 .85
79269 .86
81066 .87
83011 .88
84989 .89
86993 .90
89032 .91
91147 .92
93269 .93
95610 .94
98004 .95
100491 .96
103664 .97
106883 .98
111009 .99
115504 1.00


==> data/eajar.papadimitriou-steiglitz-4-ecdf.dat <==
runtime freq
372 .01
799 .02
1230 .03
1704 .04
2207 .05
2756 .06
3345 .07
3958 .08
4670 .09
5404 .10
6150 .11
6914 .12
7689 .13
8476 .14
9272 .15
10073 .16
10879 .17
11699 .18
12526 .19
13384 .20
14249 .21
15230 .22
16214 .23
17274 .24
18341 .25
19422 .26
20506 .27
21606 .28
22718 .29
23835 .30
24993 .31
26154 .32
27322 .33
28547 .34
29802 .35
31091 .36
32386 .37
33703 .38
35021 .39
36373 .40
37733 .41
39097 .42
40468 .43
41855 .44
43247 .45
44652 .46
46057 .47
47475 .48
48895 .49
50334 .50
51774 .51
53247 .52
54731 .53
56218 .54
57729 .55
59258 .56
60829 .57
62412 .58
64001 .59
65591 .60
67182 .61
68866 .62
70551 .63
72284 .64
74027 .65
75771 .66
77632 .67
79584 .68
81561 .69
83540 .70
85535 .71
87532 .72
89634 .73
91747 .74
93911 .75
96093 .76
98373 .77
100673 .78
102978 .79
105349 .80
108044 .81
110796 .82
113600 .83
116462 .84
119336 .85
122229 .86
125167 .87
128115 .88
131213 .89
134407 .90
137651 .91
141105 .92
144707 .93
148885 .94
153162 .95
157544 .96
162391 .97
167593 .98
173150 .99
179336 1.00


==> data/eajar.papadimitriou-steiglitz-5-ecdf.dat <==
runtime freq
576 .01
1156 .02
1884 .03
2620 .04
3370 .05
4204 .06
5049 .07
5981 .08
6938 .09
7938 .10
9011 .11
10086 .12
11199 .13
12363 .14
13602 .15
14920 .16
16259 .17
17602 .18
19009 .19
20440 .20
21888 .21
23371 .22
24879 .23
26450 .24
28042 .25
29665 .26
31391 .27
33139 .28
34962 .29
36837 .30
38712 .31
40589 .32
42527 .33
44475 .34
46511 .35
48588 .36
50770 .37
52952 .38
55161 .39
57387 .40
59624 .41
61881 .42
64161 .43
66465 .44
68831 .45
71300 .46
73776 .47
76295 .48
78843 .49
81439 .50
84064 .51
86708 .52
89357 .53
92011 .54
94671 .55
97357 .56
100046 .57
102753 .58
105594 .59
108442 .60
111291 .61
114150 .62
117130 .63
120151 .64
123199 .65
126413 .66
129670 .67
133034 .68
136553 .69
140082 .70
143653 .71
147334 .72
151120 .73
154958 .74
158813 .75
162713 .76
166633 .77
170572 .78
174539 .79
178592 .80
182735 .81
187450 .82
192197 .83
197036 .84
201985 .85
207055 .86
212146 .87
217479 .88
222814 .89
228210 .90
233924 .91
239640 .92
245589 .93
251669 .94
258916 .95
266259 .96
273764 .97
281526 .98
289459 .99
297499 1.00


==> data/eajar.papadimitriou-steiglitz-6-ecdf.dat <==
runtime freq
747 .01
1514 .02
2306 .03
3183 .04
4190 .05
5231 .06
6282 .07
7364 .08
8548 .09
9732 .10
10922 .11
12143 .12
13380 .13
14628 .14
15913 .15
17238 .16
18571 .17
19988 .18
21559 .19
23146 .20
24745 .21
26383 .22
28041 .23
29700 .24
31395 .25
33125 .26
35055 .27
37119 .28
39187 .29
41310 .30
43451 .31
45655 .32
47892 .33
50146 .34
52532 .35
54958 .36
57385 .37
59891 .38
62440 .39
65019 .40
67662 .41
70322 .42
73041 .43
75773 .44
78507 .45
81248 .46
84055 .47
86877 .48
89702 .49
92680 .50
95697 .51
98790 .52
101888 .53
105067 .54
108260 .55
111459 .56
114775 .57
118118 .58
121538 .59
125065 .60
128606 .61
132155 .62
135804 .63
139488 .64
143231 .65
147001 .66
150809 .67
154646 .68
158677 .69
162811 .70
167136 .71
171522 .72
175975 .73
180642 .74
185359 .75
190120 .76
195180 .77
200280 .78
205750 .79
211320 .80
217101 .81
222913 .82
228751 .83
234757 .84
240959 .85
247378 .86
253976 .87
260751 .88
267578 .89
274573 .90
281721 .91
289656 .92
297621 .93
306068 .94
315388 .95
325189 .96
335017 .97
345919 .98
357376 .99
369807 1.00


==> data/eajar.papadimitriou-steiglitz-7-ecdf.dat <==
runtime freq
987 .01
2029 .02
3428 .03
4916 .04
6427 .05
7963 .06
9566 .07
11330 .08
13142 .09
14987 .10
16849 .11
18728 .12
20611 .13
22667 .14
24732 .15
26845 .16
29219 .17
31616 .18
34167 .19
36721 .20
39337 .21
42002 .22
44698 .23
47416 .24
50180 .25
53049 .26
56053 .27
59130 .28
62216 .29
65368 .30
68520 .31
71807 .32
75112 .33
78534 .34
82000 .35
85488 .36
89135 .37
92804 .38
96550 .39
100346 .40
104174 .41
108053 .42
111940 .43
115852 .44
119767 .45
123835 .46
128065 .47
132305 .48
136558 .49
141030 .50
145514 .51
150023 .52
154662 .53
159583 .54
164511 .55
169455 .56
174408 .57
179383 .58
184359 .59
189361 .60
194399 .61
199451 .62
204669 .63
209900 .64
215149 .65
220450 .66
226027 .67
231660 .68
237308 .69
242957 .70
248607 .71
254562 .72
260700 .73
266923 .74
273149 .75
279504 .76
285910 .77
292412 .78
299019 .79
305980 .80
312988 .81
320049 .82
327138 .83
334273 .84
341455 .85
348902 .86
356839 .87
365110 .88
373826 .89
382544 .90
391284 .91
400094 .92
409133 .93
418354 .94
427594 .95
436919 .96
446460 .97
456153 .98
469742 .99
484456 1.00


==> data/eajar.papadimitriou-steiglitz-8-ecdf.dat <==
runtime freq
848 .01
1870 .02
3217 .03
5269 .04
7355 .05
9547 .06
12043 .07
14643 .08
17302 .09
19999 .10
22722 .11
25449 .12
28204 .13
30961 .14
33755 .15
36602 .16
39487 .17
42657 .18
45904 .19
49259 .20
52636 .21
56016 .22
59507 .23
63072 .24
66661 .25
70257 .26
73935 .27
77897 .28
81869 .29
85864 .30
89895 .31
94052 .32
98215 .33
102387 .34
106645 .35
110969 .36
115313 .37
119670 .38
124202 .39
128735 .40
133377 .41
138041 .42
142709 .43
147402 .44
152193 .45
156996 .46
161828 .47
166786 .48
171815 .49
176849 .50
181914 .51
187300 .52
192724 .53
198212 .54
203722 .55
209248 .56
214828 .57
220662 .58
226503 .59
232375 .60
238323 .61
244340 .62
250458 .63
256717 .64
263071 .65
269490 .66
275914 .67
282453 .68
289050 .69
295782 .70
302727 .71
309771 .72
317009 .73
324279 .74
331857 .75
339587 .76
347401 .77
355384 .78
363435 .79
371826 .80
380280 .81
389029 .82
397819 .83
406834 .84
415908 .85
425305 .86
435208 .87
445172 .88
455216 .89
465521 .90
476500 .91
487480 .92
498813 .93
514867 .94
531130 .95
547436 .96
563783 .97
581078 .98
598803 .99
617855 1.00


==> data/eajar.papadimitriou-steiglitz-9-ecdf.dat <==
runtime freq
1569 .01
3185 .02
4864 .03
6665 .04
8500 .05
10412 .06
12692 .07
15293 .08
18266 .09
21328 .10
24576 .11
28067 .12
31773 .13
35543 .14
39422 .15
43397 .16
47451 .17
51729 .18
56072 .19
60574 .20
65091 .21
69644 .22
74197 .23
78835 .24
83651 .25
88509 .26
93434 .27
98415 .28
103492 .29
108615 .30
114098 .31
119658 .32
125444 .33
131327 .34
137323 .35
143422 .36
149523 .37
155758 .38
162347 .39
169114 .40
175898 .41
182717 .42
189806 .43
196927 .44
204223 .45
211677 .46
219145 .47
226658 .48
234255 .49
242222 .50
250200 .51
258321 .52
266479 .53
274753 .54
283108 .55
291645 .56
300226 .57
309115 .58
318173 .59
327596 .60
337111 .61
346721 .62
356566 .63
366498 .64
376484 .65
386740 .66
397595 .67
408528 .68
419548 .69
430709 .70
441935 .71
453249 .72
464570 .73
475962 .74
487958 .75
499958 .76
512043 .77
524276 .78
536928 .79
550028 .80
563491 .81
577067 .82
590681 .83
604778 .84
619303 .85
634370 .86
649974 .87
665832 .88
681707 .89
697745 .90
713982 .91
730353 .92
746770 .93
763531 .94
780304 .95
798526 .96
817807 .97
837594 .98
858332 .99
889908 1.00


==> data/eajar.papadimitriou-steiglitz.dat <==
5	1155.04
6	1793.36
7	2974.99
8	3698.07
9	4844.56
10	6178.55
11	8899.08
12	10245.63
13	12877.37
14	17281.57
15	21630.74
16	25054.88
17	36471.55
18	49987.44
19	59037.67
20	86292.82
21	105806.98
22	127308.89


==> data/eajar.random_planted-by-k-n100.dat <==
n k mean sd count
100 3 5052.8673867387 3034.2786646612 9999
100 4 8837.1208 5904.0740130526 10000
100 5 15266.3309 10388.690492551 10000
100 6 23669.8765 16478.673553246 10000
100 7 34382.6244 24321.113906602 10000
100 8 44998.6356 31389.221107912 10000


==> data/eajar.random_planted-by-k-n20.dat <==
n k mean sd count
20 3 889.0200020002 604.89750536629 9999
20 4 1330.3334 929.73403808971 10000
20 5 1768.2405 1235.3025490537 10000
20 6 2117.2175 1469.8190868976 10000
20 7 2411.7324 1662.3120934228 10000
20 8 2550.1518 1713.3221646966 10000


==> data/eajar.random_planted-by-k-n30.dat <==
n k mean sd count
30 3 1389.8202820282 920.3552270474 9999
30 4 2260.5783 1538.4692686037 10000
30 5 3169.8728 2186.6463260975 10000
30 6 4126.4202 2913.5678462997 10000
30 7 4920.2379 3436.4307050634 10000
30 8 5388.3423 3559.3080843522 10000


==> data/eajar.random_planted-by-k-n40.dat <==
n k mean sd count
40 3 1929.6301630163 1190.2661646635 9999
40 4 3136.0273 2139.8169002958 10000
40 5 4798.2906 3341.9290857457 10000
40 6 6620.7814 4628.7823139769 10000
40 7 8070.1811 5546.0634918587 10000
40 8 9296.3831 6197.2194816437 10000


==> data/eajar.random_planted-by-k-n50.dat <==
n k mean sd count
50 3 2470.3609360936 1553.2584745676 9999
50 4 4100.9633 2756.6198595124 10000
50 5 6401.3497 4467.8062462326 10000
50 6 9233.6572 6370.7828957797 10000
50 7 11752.2073 8056.941637258 10000
50 8 13693.7314 9300.8597423383 10000


==> data/eajar.random_planted-by-k-n60.dat <==
n k mean sd count
60 3 2950.8605860586 1820.6293695384 9999
60 4 4968.3883 3355.8280320215 10000
60 5 7976.2239 5466.5056263161 10000
60 6 11888.2554 8182.8152081202 10000
60 7 15734.2015 11094.431824616 10000
60 8 18631.3401 12523.785224223 10000


==> data/eajar.random_planted-by-k-n70.dat <==
n k mean sd count
70 3 3482.5548554855 2113.2393109261 9999
70 4 5937.3532 3999.5651631145 10000
70 5 9863.0043 6765.1167056959 10000
70 6 14812.8871 10364.64805758 10000
70 7 19848.847 13582.291350263 10000
70 8 24351.8699 16865.563675222 10000


==> data/eajar.random_planted-by-k-n80.dat <==
n k mean sd count
80 3 3999.202220222 2401.1016276527 9999
80 4 6884.8404 4543.3758530791 10000
80 5 11427.2105 7823.3803379601 10000
80 6 17973.0925 12466.976814907 10000
80 7 24145.4569 16555.661321691 10000
80 8 30637.69 20886.808184347 10000


==> data/eajar.random_planted-by-k-n90.dat <==
n k mean sd count
90 3 4535.4841484148 2688.0848523732 9999
90 4 7881.0328 5156.1892351879 10000
90 5 13217.1398 8808.8447158171 10000
90 6 20735.3772 14348.228043355 10000
90 7 29234.4822 19943.0812064 10000
90 8 37365.7505 25650.027449207 10000


==> data/eajar.random_planted-by-n-k3.dat <==
n k mean sd count
20 3 889.0200020002 604.89750536629 9999
30 3 1389.8152 920.3093438501 10000
40 3 1929.5269 1190.2514388671 10000
50 3 2470.2718 1553.2063790528 10000
60 3 2950.7789 1820.5566525289 10000
70 3 3482.798 2113.2735163938 10000
80 3 3999.1253 2400.9938789927 10000
90 3 4535.2011 2688.0994559962 10000
100 3 5052.9047 3034.1292261263 10000


==> data/eajar.random_planted-by-n-k4.dat <==
n k mean sd count
20 4 1330.3729372937 929.77212577752 9999
30 4 2260.5783 1538.4692686037 10000
40 4 3136.0273 2139.8169002958 10000
50 4 4100.9633 2756.6198595124 10000
60 4 4968.3883 3355.8280320215 10000
70 4 5937.3532 3999.5651631145 10000
80 4 6884.8404 4543.3758530791 10000
90 4 7881.0328 5156.1892351879 10000
100 4 8837.1208 5904.0740130526 10000


==> data/eajar.random_planted-by-n-k5.dat <==
n k mean sd count
20 5 1768.3089308931 1235.3453698897 9999
30 5 3169.8728 2186.6463260975 10000
40 5 4798.2906 3341.9290857457 10000
50 5 6401.3497 4467.8062462326 10000
60 5 7976.2239 5466.5056263161 10000
70 5 9863.0043 6765.1167056959 10000
80 5 11427.2105 7823.3803379601 10000
90 5 13217.1398 8808.8447158171 10000
100 5 15266.3309 10388.690492551 10000


==> data/eajar.random_planted-by-n-k6.dat <==
n k mean sd count
20 6 2117.3351335134 1469.8455149996 9999
30 6 4126.4202 2913.5678462997 10000
40 6 6620.7814 4628.7823139769 10000
50 6 9233.6572 6370.7828957797 10000
60 6 11888.2554 8182.8152081202 10000
70 6 14812.8871 10364.64805758 10000
80 6 17973.0925 12466.976814907 10000
90 6 20735.3772 14348.228043355 10000
100 6 23669.8765 16478.673553246 10000


==> data/eajar.random_planted-by-n-k7.dat <==
n k mean sd count
20 7 2411.8370837084 1662.362259442 9999
30 7 4920.2379 3436.4307050634 10000
40 7 8070.1811 5546.0634918587 10000
50 7 11752.2073 8056.941637258 10000
60 7 15734.2015 11094.431824616 10000
70 7 19848.847 13582.291350263 10000
80 7 24145.4569 16555.661321691 10000
90 7 29234.4822 19943.0812064 10000
100 7 34382.6244 24321.113906602 10000


==> data/eajar.random_planted-by-n-k8.dat <==
n k mean sd count
20 8 2550.2156215622 1713.3959583395 9999
30 8 5388.3423 3559.3080843522 10000
40 8 9296.3831 6197.2194816437 10000
50 8 13693.7314 9300.8597423383 10000
60 8 18631.3401 12523.785224223 10000
70 8 24351.8699 16865.563675222 10000
80 8 30637.69 20886.808184347 10000
90 8 37365.7505 25650.027449207 10000
100 8 44998.6356 31389.221107912 10000


==> data/eajar.random_planted.edge_prob0.1-by-k-n100.dat <==
n k mean sd count
100 3 7014.5165165165 4572.6385481537 999
100 4 11757.753 9070.7417736542 1000
100 5 18534.782 14998.170649293 1000
100 6 27281.558 20904.276903483 1000
100 7 36540.611 28253.157525626 1000
100 8 45772.018 37534.199664548 1000


==> data/eajar.random_planted.edge_prob0.1-by-k-n20.dat <==
n k mean sd count
20 3 626.91391391391 520.14133330261 999
20 4 605.499 605.34389335999 1000
20 5 705.58 829.04368101146 1000
20 6 471.365 319.02779896353 1000
20 7 578.717 705.30512846231 1000
20 8 507.413 576.51543472615 1000


==> data/eajar.random_planted.edge_prob0.1-by-k-n30.dat <==
n k mean sd count
30 3 1305.8278278278 1160.3884250458 999
30 4 1618.896 1405.1130658819 1000
30 5 2586.629 2583.3052481974 1000
30 6 1796.729 1789.8180097616 1000
30 7 2673.974 2689.0748291486 1000
30 8 4115.728 4701.7232993872 1000


==> data/eajar.random_planted.edge_prob0.1-by-k-n40.dat <==
n k mean sd count
40 3 2171.8608608609 1654.5349726164 999
40 4 2817.958 2521.6382610826 1000
40 5 4488.44 4151.0652747596 1000
40 6 5549.587 4838.9785068153 1000
40 7 7641.37 6484.4962237923 1000
40 8 9387.511 9530.0640455661 1000


==> data/eajar.random_planted.edge_prob0.1-by-k-n50.dat <==
n k mean sd count
50 3 2986.4304304304 2213.3451399029 999
50 4 4695.402 3576.2997240321 1000
50 5 7111.175 5850.4542111576 1000
50 6 8490.877 6911.9275129167 1000
50 7 11613.77 9384.3413592989 1000
50 8 11690.671 8969.5964828873 1000


==> data/eajar.random_planted.edge_prob0.1-by-k-n60.dat <==
n k mean sd count
60 3 3826.1501501502 2571.9617407476 999
60 4 6156.85 4829.228233251 1000
60 5 8768.855 6714.0192058015 1000
60 6 12218.22 9733.8471454945 1000
60 7 15832.874 12021.326753609 1000
60 8 18956.272 14820.062876239 1000


==> data/eajar.random_planted.edge_prob0.1-by-k-n70.dat <==
n k mean sd count
70 3 4479.6446446446 2903.7214193188 999
70 4 7317.697 5324.4721639817 1000
70 5 11133.031 9161.4128603418 1000
70 6 16016.624 13053.466583957 1000
70 7 20055.244 15748.726092418 1000
70 8 24737.068 18332.158999937 1000


==> data/eajar.random_planted.edge_prob0.1-by-k-n80.dat <==
n k mean sd count
80 3 5406.9289289289 3628.3658726437 999
80 4 9008.667 6627.5638633569 1000
80 5 12962.068 10693.715245373 1000
80 6 18298.068 14035.151736895 1000
80 7 24263.003 18561.624456589 1000
80 8 29251.891 21333.777722171 1000


==> data/eajar.random_planted.edge_prob0.1-by-k-n90.dat <==
n k mean sd count
90 3 6332.2002002002 4420.5317446854 999
90 4 10088.911 7670.5671980773 1000
90 5 16065.686 12418.106567997 1000
90 6 25091.495 20094.166681816 1000
90 7 30189.049 23044.891754456 1000
90 8 38216.044 27885.132065069 1000


==> data/eajar.random_planted.edge_prob0.1-by-n-k3.dat <==
n k mean sd count
20 3 626.91391391391 520.14133330261 999
30 3 1305.026 1160.0846416101 1000
40 3 2170.682 1654.1267975395 1000
50 3 2985.364 2212.4941088477 1000
60 3 3828.021 2571.3548308674 1000
70 3 4479.3 2902.2882046452 1000
80 3 5404.682 3627.245425699 1000
90 3 6330.087 4418.8240357917 1000
100 3 7012.313 4570.8805304728 1000


==> data/eajar.random_planted.edge_prob0.1-by-n-k4.dat <==
n k mean sd count
20 4 605.84784784785 605.54652013613 999
30 4 1618.896 1405.1130658819 1000
40 4 2817.958 2521.6382610826 1000
50 4 4695.402 3576.2997240321 1000
60 4 6156.85 4829.228233251 1000
70 4 7317.697 5324.4721639817 1000
80 4 9008.667 6627.5638633569 1000
90 4 10088.911 7670.5671980773 1000
100 4 11757.753 9070.7417736542 1000


==> data/eajar.random_planted.edge_prob0.1-by-n-k5.dat <==
n k mean sd count
20 5 705.07407407407 829.30446659544 999
30 5 2586.629 2583.3052481974 1000
40 5 4488.44 4151.0652747596 1000
50 5 7111.175 5850.4542111576 1000
60 5 8768.855 6714.0192058015 1000
70 5 11133.031 9161.4128603418 1000
80 5 12962.068 10693.715245373 1000
90 5 16065.686 12418.106567997 1000
100 5 18534.782 14998.170649293 1000


==> data/eajar.random_planted.edge_prob0.1-by-n-k6.dat <==
n k mean sd count
20 6 471.59159159159 319.10707296675 999
30 6 1796.729 1789.8180097616 1000
40 6 5549.587 4838.9785068153 1000
50 6 8490.877 6911.9275129167 1000
60 6 12218.22 9733.8471454945 1000
70 6 16016.624 13053.466583957 1000
80 6 18298.068 14035.151736895 1000
90 6 25091.495 20094.166681816 1000
100 6 27281.558 20904.276903483 1000


==> data/eajar.random_planted.edge_prob0.1-by-n-k7.dat <==
n k mean sd count
20 7 579.01901901902 705.59370006952 999
30 7 2673.974 2689.0748291486 1000
40 7 7641.37 6484.4962237923 1000
50 7 11613.77 9384.3413592989 1000
60 7 15832.874 12021.326753609 1000
70 7 20055.244 15748.726092418 1000
80 7 24263.003 18561.624456589 1000
90 7 30189.049 23044.891754456 1000
100 7 36540.611 28253.157525626 1000


==> data/eajar.random_planted.edge_prob0.1-by-n-k8.dat <==
n k mean sd count
20 8 507.56156156156 576.78504656748 999
30 8 4115.728 4701.7232993872 1000
40 8 9387.511 9530.0640455661 1000
50 8 11690.671 8969.5964828873 1000
60 8 18956.272 14820.062876239 1000
70 8 24737.068 18332.158999937 1000
80 8 29251.891 21333.777722171 1000
90 8 38216.044 27885.132065069 1000
100 8 45772.018 37534.199664548 1000


==> data/eajar.random_planted.edge_prob0.25-by-k-n100.dat <==
n k mean sd count
100 3 7144.966966967 4588.1995859805 999
100 4 11870.996 8568.3142889216 1000
100 5 18508.069 15472.665828941 1000
100 6 27752.585 19421.528364544 1000
100 7 36330.825 28140.866920004 1000
100 8 45518.896 32927.054154122 1000


==> data/eajar.random_planted.edge_prob0.25-by-k-n20.dat <==
n k mean sd count
20 3 1004.6956956957 775.59502369022 999
20 4 1375.85 1019.1148397293 1000
20 5 1888.996 1472.5791018466 1000
20 6 2349.034 1835.619745125 1000
20 7 2333.01 1938.9428463112 1000
20 8 3082.538 3306.3643673809 1000


==> data/eajar.random_planted.edge_prob0.25-by-k-n30.dat <==
n k mean sd count
30 3 1813.2922922923 1279.1081987928 999
30 4 2667.89 1893.4520322677 1000
30 5 3261.466 2653.5182041403 1000
30 6 4462.408 3287.9980107133 1000
30 7 4963.791 3423.6587544009 1000
30 8 5674.677 4149.4727654127 1000


==> data/eajar.random_planted.edge_prob0.25-by-k-n40.dat <==
n k mean sd count
40 3 2529.3933933934 1790.6173150996 999
40 4 3816.979 2769.0472981693 1000
40 5 5414.095 3989.1620357818 1000
40 6 6917.408 5405.7502666588 1000
40 7 8527.514 5924.8292981331 1000
40 8 9161.011 6369.1846779899 1000


==> data/eajar.random_planted.edge_prob0.25-by-k-n50.dat <==
n k mean sd count
50 3 3284.3243243243 2335.2827524706 999
50 4 4982.371 3770.8349369179 1000
50 5 7635.254 5306.8730170132 1000
50 6 9915.385 7596.9778029499 1000
50 7 12275.268 9074.4190297177 1000
50 8 13967.586 9711.4902528672 1000


==> data/eajar.random_planted.edge_prob0.25-by-k-n60.dat <==
n k mean sd count
60 3 4206.1521521522 3109.3113438411 999
60 4 6383.71 4660.3236014219 1000
60 5 9416.074 7320.4079542838 1000
60 6 13227.695 9653.4894120107 1000
60 7 16524.021 12224.561736857 1000
60 8 19471.069 14347.625041399 1000


==> data/eajar.random_planted.edge_prob0.25-by-k-n70.dat <==
n k mean sd count
70 3 4889.2812812813 3423.1774349956 999
70 4 7790.056 5740.4888929074 1000
70 5 12265.028 9106.0848510505 1000
70 6 16378.22 12186.291287711 1000
70 7 21665.574 16973.830288511 1000
70 8 24804.936 17533.148403948 1000


==> data/eajar.random_planted.edge_prob0.25-by-k-n80.dat <==
n k mean sd count
80 3 5660.038038038 4055.6561518698 999
80 4 9037.711 6438.0801061288 1000
80 5 14113.725 11034.155768381 1000
80 6 19586.065 14883.190899943 1000
80 7 25013.166 18700.381380127 1000
80 8 30783.975 21571.630341399 1000


==> data/eajar.random_planted.edge_prob0.25-by-k-n90.dat <==
n k mean sd count
90 3 6440.2672672673 4550.9121092031 999
90 4 10560.366 7862.5031086275 1000
90 5 16543.84 13329.877678333 1000
90 6 23543.797 17870.683483122 1000
90 7 31893.618 23978.603136347 1000
90 8 38165.994 27841.964177932 1000


==> data/eajar.random_planted.edge_prob0.25-by-n-k3.dat <==
n k mean sd count
20 3 1004.6956956957 775.59502369022 999
30 3 1812.136 1278.9906334859 1000
40 3 2527.83 1790.4035992335 1000
50 3 3283.362 2334.3120180373 1000
60 3 4203.427 3108.9493390314 1000
70 3 4891.668 3422.2960573393 1000
80 3 5656.093 4055.5450109309 1000
90 3 6440.141 4548.6355576761 1000
100 3 7147.325 4586.5088152632 1000


==> data/eajar.random_planted.edge_prob0.25-by-n-k4.dat <==
n k mean sd count
20 4 1376.4534534535 1019.4465223883 999
30 4 2667.89 1893.4520322677 1000
40 4 3816.979 2769.0472981693 1000
50 4 4982.371 3770.8349369179 1000
60 4 6383.71 4660.3236014219 1000
70 4 7790.056 5740.4888929074 1000
80 4 9037.711 6438.0801061288 1000
90 4 10560.366 7862.5031086275 1000
100 4 11870.996 8568.3142889216 1000


==> data/eajar.random_planted.edge_prob0.25-by-n-k5.dat <==
n k mean sd count
20 5 1889.2822822823 1473.2888401156 999
30 5 3261.466 2653.5182041403 1000
40 5 5414.095 3989.1620357818 1000
50 5 7635.254 5306.8730170132 1000
60 5 9416.074 7320.4079542838 1000
70 5 12265.028 9106.0848510505 1000
80 5 14113.725 11034.155768381 1000
90 5 16543.84 13329.877678333 1000
100 5 18508.069 15472.665828941 1000


==> data/eajar.random_planted.edge_prob0.25-by-n-k6.dat <==
n k mean sd count
20 6 2349.5055055055 1836.4785762 999
30 6 4462.408 3287.9980107133 1000
40 6 6917.408 5405.7502666588 1000
50 6 9915.385 7596.9778029499 1000
60 6 13227.695 9653.4894120107 1000
70 6 16378.22 12186.291287711 1000
80 6 19586.065 14883.190899943 1000
90 6 23543.797 17870.683483122 1000
100 6 27752.585 19421.528364544 1000


==> data/eajar.random_planted.edge_prob0.25-by-n-k7.dat <==
n k mean sd count
20 7 2334.4454454454 1939.3823311636 999
30 7 4963.791 3423.6587544009 1000
40 7 8527.514 5924.8292981331 1000
50 7 12275.268 9074.4190297177 1000
60 7 16524.021 12224.561736857 1000
70 7 21665.574 16973.830288511 1000
80 7 25013.166 18700.381380127 1000
90 7 31893.618 23978.603136347 1000
100 7 36330.825 28140.866920004 1000


==> data/eajar.random_planted.edge_prob0.25-by-n-k8.dat <==
n k mean sd count
20 8 3084.0840840841 3307.6587659492 999
30 8 5674.677 4149.4727654127 1000
40 8 9161.011 6369.1846779899 1000
50 8 13967.586 9711.4902528672 1000
60 8 19471.069 14347.625041399 1000
70 8 24804.936 17533.148403948 1000
80 8 30783.975 21571.630341399 1000
90 8 38165.994 27841.964177932 1000
100 8 45518.896 32927.054154122 1000


==> data/eajar.random_planted.edge_prob0.75-by-k-n100.dat <==
n k mean sd count
100 3 6796.8778778779 4133.4713794086 999
100 4 11539.569 8150.850183874 1000
100 5 18475.549 14274.288529122 1000
100 6 28647.934 23090.994542301 1000
100 7 35759.131 27103.385346467 1000
100 8 45593.929 33771.443205794 1000


==> data/eajar.random_planted.edge_prob0.75-by-k-n20.dat <==
n k mean sd count
20 3 1102.3363363363 795.54912847833 999
20 4 1537.578 1126.5421292988 1000
20 5 1880.359 1328.2974743254 1000
20 6 2153.812 1545.2659484721 1000
20 7 2346.069 1613.4951139442 1000
20 8 2499.161 1816.690668238 1000


==> data/eajar.random_planted.edge_prob0.75-by-k-n30.dat <==
n k mean sd count
30 3 1855.6616616617 1315.0212536064 999
30 4 2621.643 1897.0375534053 1000
30 5 3428.264 2584.4178810881 1000
30 6 4538.248 3205.3374737798 1000
30 7 5025.64 3513.6372455183 1000
30 8 5472.49 3828.7604483005 1000


==> data/eajar.random_planted.edge_prob0.75-by-k-n40.dat <==
n k mean sd count
40 3 2570.9169169169 1923.1257039128 999
40 4 3854.884 2747.2166547056 1000
40 5 5615.297 4038.5610345792 1000
40 6 6963.498 5262.4517063777 1000
40 7 8021.796 5656.8082812054 1000
40 8 9441.008 6634.5413128843 1000


==> data/eajar.random_planted.edge_prob0.75-by-k-n50.dat <==
n k mean sd count
50 3 3387.5305305305 2360.8657808714 999
50 4 5460.272 3909.3475348406 1000
50 5 7586.204 5934.2223157611 1000
50 6 9836.135 6920.524320718 1000
50 7 12491.201 10024.594062241 1000
50 8 13868.458 9954.4710352599 1000


==> data/eajar.random_planted.edge_prob0.75-by-k-n60.dat <==
n k mean sd count
60 3 4160.8728728729 2925.6240693646 999
60 4 6505.519 4529.18853863 1000
60 5 9791.521 7677.9172013059 1000
60 6 13439.918 10093.133961384 1000
60 7 16243.303 11539.43704218 1000
60 8 19703.48 14030.220341835 1000


==> data/eajar.random_planted.edge_prob0.75-by-k-n70.dat <==
n k mean sd count
70 3 4698.5805805806 3214.5419161561 999
70 4 7761.549 5692.7619120939 1000
70 5 11713.705 9240.9683332274 1000
70 6 16483.102 12051.715920657 1000
70 7 19910.612 14747.508683565 1000
70 8 25339.294 17930.29409033 1000


==> data/eajar.random_planted.edge_prob0.75-by-k-n80.dat <==
n k mean sd count
80 3 5539.977977978 3776.7192636345 999
80 4 8731.923 6696.6192705518 1000
80 5 13953.947 10986.811290202 1000
80 6 20962.641 15865.864420318 1000
80 7 26671.831 19518.423046411 1000
80 8 30590.73 22483.004701541 1000


==> data/eajar.random_planted.edge_prob0.75-by-k-n90.dat <==
n k mean sd count
90 3 6538.5975975976 4628.7555589254 999
90 4 10029.401 7193.1803946787 1000
90 5 15900.537 11737.249234477 1000
90 6 23685.721 18329.336896741 1000
90 7 31702.872 23975.441392884 1000
90 8 37550.825 26694.247607672 1000


==> data/eajar.random_planted.edge_prob0.75-by-n-k3.dat <==
n k mean sd count
20 3 1102.3363363363 795.54912847833 999
30 3 1856.869 1314.9173173209 1000
40 3 2576.784 1931.0963265374 1000
50 3 3388.405 2359.8458987062 1000
60 3 4161.423 2924.2111741566 1000
70 3 4698.265 3212.9481319302 1000
80 3 5536.877 3776.1020344325 1000
90 3 6535.042 4627.8043901736 1000
100 3 6795.013 4131.8229300826 1000


==> data/eajar.random_planted.edge_prob0.75-by-n-k4.dat <==
n k mean sd count
20 4 1538.7617617618 1126.4839606166 999
30 4 2621.643 1897.0375534053 1000
40 4 3854.884 2747.2166547056 1000
50 4 5460.272 3909.3475348406 1000
60 4 6505.519 4529.18853863 1000
70 4 7761.549 5692.7619120939 1000
80 4 8731.923 6696.6192705518 1000
90 4 10029.401 7193.1803946787 1000
100 4 11539.569 8150.850183874 1000


==> data/eajar.random_planted.edge_prob0.75-by-n-k5.dat <==
n k mean sd count
20 5 1881.2422422422 1328.6689549173 999
30 5 3428.264 2584.4178810881 1000
40 5 5615.297 4038.5610345792 1000
50 5 7586.204 5934.2223157611 1000
60 5 9791.521 7677.9172013059 1000
70 5 11713.705 9240.9683332274 1000
80 5 13953.947 10986.811290202 1000
90 5 15900.537 11737.249234477 1000
100 5 18475.549 14274.288529122 1000


==> data/eajar.random_planted.edge_prob0.75-by-n-k6.dat <==
n k mean sd count
20 6 2152.6946946947 1545.6357467415 999
30 6 4538.248 3205.3374737798 1000
40 6 6963.498 5262.4517063777 1000
50 6 9836.135 6920.524320718 1000
60 6 13439.918 10093.133961384 1000
70 6 16483.102 12051.715920657 1000
80 6 20962.641 15865.864420318 1000
90 6 23685.721 18329.336896741 1000
100 6 28647.934 23090.994542301 1000


==> data/eajar.random_planted.edge_prob0.75-by-n-k7.dat <==
n k mean sd count
20 7 2344.8018018018 1613.8053371113 999
30 7 5025.64 3513.6372455183 1000
40 7 8021.796 5656.8082812054 1000
50 7 12491.201 10024.594062241 1000
60 7 16243.303 11539.43704218 1000
70 7 19910.612 14747.508683565 1000
80 7 26671.831 19518.423046411 1000
90 7 31702.872 23975.441392884 1000
100 7 35759.131 27103.385346467 1000


==> data/eajar.random_planted.edge_prob0.75-by-n-k8.dat <==
n k mean sd count
20 8 2498.043043043 1817.2564163912 999
30 8 5472.49 3828.7604483005 1000
40 8 9441.008 6634.5413128843 1000
50 8 13868.458 9954.4710352599 1000
60 8 19703.48 14030.220341835 1000
70 8 25339.294 17930.29409033 1000
80 8 30590.73 22483.004701541 1000
90 8 37550.825 26694.247607672 1000
100 8 45593.929 33771.443205794 1000


==> data/random-planted-by-k-n100.dat <==
n k med mad
100 3 6423 1981
100 4 8948 3402
100 5 13794 6316
100 6 22188 10790
100 7 36404 18805
100 8 57510.5 29447.5


==> data/random-planted-by-k-n20.dat <==
n k med mad
20 3 912 355
20 4 1265 550
20 5 1814 866
20 6 2483 1233
20 7 3129 1517
20 8 3690 1772


==> data/random-planted-by-k-n30.dat <==
n k med mad
30 3 1555 571
30 4 2175 918
30 5 3186.5 1484.5
30 6 4601 2250
30 7 6546.5 3243.5
30 8 8050 3949.5


==> data/random-planted-by-k-n40.dat <==
n k med mad
40 3 2193 765
40 4 3096 1265
40 5 4616.5 2161.5
40 6 7245.5 3550
40 7 10222.5 5056
40 8 13963 6852


==> data/random-planted-by-k-n50.dat <==
n k med mad
50 3 2875 967
50 4 3989 1625
50 5 6043 2744.5
50 6 9555.5 4705.5
50 7 14193.5 7244
50 8 19835 10002


==> data/random-planted-by-k-n60.dat <==
n k med mad
60 3 3471 1087
60 4 4983 2000
60 5 7588 3491
60 6 12254 5970
60 7 18667 9458
60 8 26859 13689


==> data/random-planted-by-k-n70.dat <==
n k med mad
70 3 4216 1359
70 4 5940 2313
70 5 8974 4061
70 6 14794.5 7268.5
70 7 22588.5 11547.5
70 8 33244.5 17189.5


==> data/random-planted-by-k-n80.dat <==
n k med mad
80 3 4966 1581
80 4 6901.5 2654.5
80 5 10635 4736
80 6 17260 8423.5
80 7 26749 13437
80 8 41710 21458


==> data/random-planted-by-k-n90.dat <==
n k med mad
90 3 5623.5 1714.5
90 4 8010 3050
90 5 11963.5 5294.5
90 6 19894 9934.5
90 7 31945 16209
90 8 49186 25155


==> data/random-planted-by-n-k3.dat <==
n k med mad
20 3 912 355
30 3 1555 571
40 3 2193 765
50 3 2875 967
60 3 3471 1087
70 3 4216 1359
80 3 4966.5 1581.5
90 3 5624 1715
100 3 6423.5 1981.5


==> data/random-planted-by-n-k4.dat <==
n k med mad
20 4 1265 550
30 4 2175 918
40 4 3096 1265
50 4 3989 1625
60 4 4983 2000
70 4 5940 2313
80 4 6901.5 2654.5
90 4 8010 3050
100 4 8948 3402


==> data/random-planted-by-n-k5.dat <==
n k med mad
20 5 1814 866
30 5 3186.5 1484.5
40 5 4616.5 2161.5
50 5 6043 2744.5
60 5 7588 3491
70 5 8974 4061
80 5 10635 4736
90 5 11963.5 5294.5
100 5 13794 6316


==> data/random-planted-by-n-k6.dat <==
n k med mad
20 6 2483 1233
30 6 4601 2250
40 6 7245.5 3550
50 6 9555.5 4705.5
60 6 12254 5970
70 6 14794.5 7268.5
80 6 17260 8423.5
90 6 19894 9934.5
100 6 22188 10790


==> data/random-planted-by-n-k7.dat <==
n k med mad
20 7 3129.5 1516.5
30 7 6546.5 3243.5
40 7 10222.5 5056
50 7 14193.5 7244
60 7 18667 9458
70 7 22588.5 11547.5
80 7 26749 13437
90 7 31945 16209
100 7 36404 18805


==> data/random-planted-by-n-k8.dat <==
n k med mad
20 8 3690 1772
30 8 8050 3949.5
40 8 13963 6852
50 8 19835 10002
60 8 26859 13689
70 8 33244.5 17189.5
80 8 41710 21458
90 8 49186 25155
100 8 57510.5 29447.5

